Back to the Surplus: An Unorthodox Neoclassical Model of Growth, Distribution and Unemployment with Technical Change

The article examines how institutions, automation, unemployment and income distribution interact in the context of a neoclassical growth model where profits are interpreted as a surplus over costs of production. Adjusting the model to the experience of the US economy, I show that joint variations in labor institutions and technology are required to provide reasonable explanations for the behavior of income shares, capital returns, unemployment, and the big ratios in macroeconomics. The model offers new perspectives on recent trends by showing that they can be analyzed by the interrelation between the profit-making capacity of capitalist economies and the political environment determining labor institutions.

==> data_UI.csv <==
years_dt,UI_dt
1961.0,0.08917054997957737
1961.25,0.10588802767546274
1961.5,0.09131100080848457
1961.75,0.08428127577117116
1962.0,0.08654751219973758
1962.25,0.07892102631936147
1962.5,0.07372395563226311
1962.75,0.07439873732054535
1963.0,0.07229348502849132
1963.25,0.07128211665072433
1963.5,0.0695778312156109
1963.75,0.0678432104245539
1964.0,0.06458881275358684
1964.25,0.06785375685419016
1964.5,0.06591770965759024
1964.75,0.06386521588094322
1965.0,0.06140057723073072
1965.25,0.0617400183582085
1965.5,0.06149026028684495
1965.75,0.06233890582649842
1966.0,0.062430226811004706
1966.25,0.056535110906037175
1966.5,0.05905181515319845
1966.75,0.058539418916027465
1967.0,0.06283966574438468
1967.25,0.06780144864517682
1967.5,0.068907384132671
1967.75,0.06285382356203637
1968.0,0.06750900745966133
1968.25,0.06535569793546661
1968.5,0.06859785742878163
1968.75,0.0696915845495787
1969.0,0.07186989442931571
1969.25,0.0684627731862891
1969.5,0.06816183934511941
1969.75,0.0724530017249329
1970.0,0.06949531813476491
1970.25,0.07675662548798777
1970.5,0.07779848437527387
1970.75,0.08082229739325296
1971.0,0.08157225132516978
1971.25,0.08766834146724085
1971.5,0.08536975882013519
1971.75,0.08626670732451963
1972.0,0.0899722975410991
1972.25,0.09271310923026428
1972.5,0.08126417987598755
1972.75,0.07484672159606641
1973.0,0.07354681059309502
1973.25,0.0718864673987932
1973.5,0.07371863416141015
1973.75,0.0757490894988451
1974.0,0.08161016701728392
1974.25,0.0869890964504836
1974.5,0.08130731873993187
1974.75,0.08013138392559906
1975.0,0.0941395489848749
1975.25,0.11249929163260967
1975.5,0.11771615298765296
1975.75,0.1115845977602419
1976.0,0.11089335177419152
1976.25,0.10375527015734189
1976.5,0.09912012278789434
1976.75,0.0934737686094031
1977.0,0.09448137640436716
1977.25,0.0859104571852707
1977.5,0.07828102614193536
1977.75,0.07987438437065553
1978.0,0.0772234345483023
1978.25,0.07055328972848644
1978.5,0.06723120893951842
1978.75,0.06406721514494758
1979.0,0.06584687288592389
1979.25,0.06553413136464656
1979.5,0.0644219392307958
1979.75,0.0669075010839103
1980.0,0.06691672504378168
1980.25,0.06885832683990879
1980.5,0.07521708356967938
1980.75,0.07226847262507814
1981.0,0.06404586280195136
1981.25,0.06072952293264262
1981.5,0.05736322283139627
1981.75,0.054882449213107726
1982.0,0.05434537228654654
1982.25,0.06025990949913338
1982.5,0.060324676054214335
1982.75,0.0652428858219649
1983.0,0.0644503245641645
1983.25,0.06806861545536205
1983.5,0.0553311696603128
1983.75,0.05290459195200426
1984.0,0.05038463537463634
1984.25,0.04848599958497912
1984.5,0.04670300540051109
1984.75,0.049030937119218625
1985.0,0.05032934030358707
1985.25,0.047607180860054096
1985.5,0.04507267471558265
1985.75,0.047143125282330355
1986.0,0.04682799502471885
1986.25,0.04720132064859167
1986.5,0.04913497212970683
1986.75,0.049958542059549735
1987.0,0.04702922664804344
1987.25,0.048096926115145607
1987.5,0.048396663548022564
1987.75,0.04651796816892061
1988.0,0.04860418624426758
1988.25,0.04853131905317052
1988.5,0.04779500047942791
1988.75,0.04796700614774355
1989.0,0.05003007362884469
1989.25,0.04968843803726638
1989.5,0.051380335421124766
1989.75,0.05288714691321218
1990.0,0.05447581426731879
1990.25,0.05560565076097716
1990.5,0.0543450114526069
1990.75,0.05579608839622323
1991.0,0.057692019185733495
1991.25,0.06063364470498274
1991.5,0.05816616778971348
1991.75,0.061706565100478866
1992.0,0.07249549579271783
1992.25,0.07156239983354765
1992.5,0.06834755297374336
1992.75,0.06760664743133575
1993.0,0.06663107310430849
1993.25,0.06733628975274204
1993.5,0.07042915360534761
1993.75,0.06807148408999111
1994.0,0.05999008131838008
1994.25,0.058315417495307234
1994.5,0.05549178440183149
1994.75,0.058368690171441064
1995.0,0.0598391204404058
1995.25,0.05767684756229848
1995.5,0.05788313104466974
1995.75,0.0576433617024675
1996.0,0.05836784123922688
1996.25,0.05903123980852312
1996.5,0.05828017614761699
1996.75,0.056386632893767656
1997.0,0.05567900984315539
1997.25,0.056111465091093986
1997.5,0.05539812434621211
1997.75,0.05681390899946227
1998.0,0.057029568409834294
1998.25,0.05894594750735256
1998.5,0.057482150229234245
1998.75,0.05787946853115883
1999.0,0.06213330674730271
1999.25,0.06144407801793702
1999.5,0.05991689737792979
1999.75,0.06100442477642264
2000.0,0.062038324872182984
2000.25,0.061708612575469855
2000.5,0.06174904322030615
2000.75,0.06458499298299025
2001.0,0.06600692495192213
2001.25,0.06817040541372339
2001.5,0.0671305280536324
2001.75,0.06825634185222287
2002.0,0.06840461657990922
2002.25,0.08377918574270685
2002.5,0.08160154686757083
2002.75,0.07630634773371715
2003.0,0.07400342014208122
2003.25,0.07328940219389912
2003.5,0.07289041520192927
2003.75,0.07273689612757442
2004.0,0.0665690284489209
2004.25,0.05982154242811868
2004.5,0.058287235474033604
2004.75,0.057845370108014584
2005.0,0.0588899189958248
2005.25,0.058697167969074766
2005.5,0.058289839324070565
2005.75,0.05968048294147715
2006.0,0.05877324881747128
2006.25,0.05900290367042016
2006.5,0.06069658084201
2006.75,0.06228298874945934
2007.0,0.06375491203584967
2007.25,0.061261514917249085
2007.5,0.060836419622202355
2007.75,0.06123585447797169
2008.0,0.06046687965996146
2008.25,0.05695282845612763
2008.5,0.06457551710157373
2008.75,0.06731088886442078
2009.0,0.07822722611446498
2009.25,0.0845085028070216
2009.5,0.09012318460824342
2009.75,0.08698948680978744
2010.0,0.08597649063604565
2010.25,0.07897090024934195
2010.5,0.07611703241270447
2010.75,0.07251120472748042
2011.0,0.0728212682205115
2011.25,0.06752397186122346
2011.5,0.06430811140422872
2011.75,0.06503073124275369
2012.0,0.06609736288412973
2012.25,0.06201310663468392
2012.5,0.0591038053125711
2012.75,0.058996969006579664


==> data_minwage.csv <==
years_dt,w_dt
1948.0,4.221668313338039
1948.25,4.155393164767993
1948.5,4.086694903675366
1948.75,4.124451185879758
1949.0,4.16407072253933
1949.25,4.168713588850174
1949.5,4.203867884750528
1949.75,4.213936320090167
1950.0,7.925696014697569
1950.25,7.865669705469847
1950.5,7.72376050130836
1950.75,7.570494735421168
1951.0,7.274902711116878
1951.25,7.204807939362794
1951.5,7.208512210796915
1951.75,7.103511716276125
1952.0,7.076621451104101
1952.25,7.057919078781776
1952.5,7.010278124999999
1952.75,7.002400424522411
1953.0,7.022567618332081
1953.25,6.996285553892215
1953.5,6.964140692909475
1953.75,6.952054667162514
1954.0,6.935719144199852
1954.25,6.946887774061687
1954.5,6.9650055886736215
1954.75,6.98669801918525
1955.0,6.9771367255536205
1955.25,6.9866980191852495
1955.5,6.981479521971865
1955.75,6.960683256795333
1956.0,7.733132704558617
1956.25,9.219122179755887
1956.5,9.124624771201955
1956.75,9.04734422262553
1957.0,8.973514940597624
1957.25,8.897703474535938
1957.5,8.818999882061565
1957.75,8.77656103286385
1958.0,8.673738545412364
1958.25,8.615773706648229
1958.5,8.620740142955961
1958.75,8.611804675803294
1959.0,8.596953322602896
1959.25,8.58215310455641
1959.5,8.53805663393469
1959.75,8.48669844512541
1960.0,8.47899988660846
1960.25,8.428347610459873
1960.5,8.423600315421877
1960.75,8.369856727109918
1961.0,8.353027256478999
1961.25,8.355827466756063
1961.5,8.739438446126448
1961.75,9.55793542291875
1962.0,9.520897364924712
1962.25,9.485191374365762
1962.5,9.458066981962162
1962.75,9.435236449418476
1963.0,9.405309526413648
1963.25,9.387854257641921
1963.5,9.601268265335648
1963.75,10.114746780651446
1964.0,10.073324172863453
1964.25,10.05706638691629
1964.5,10.034393451422437
1964.75,9.988285424235949
1965.0,9.957427825716415
1965.25,9.894185984968773
1965.5,9.864947229551452
1965.75,9.813162729658792
1966.0,9.722319013938009
1966.25,9.635127821874034
1966.5,9.552414409810936
1966.75,9.474949315762798
1967.0,10.207078361981798
1967.25,10.521288442211054
1967.5,10.416599004975122
1967.75,10.30382086614173
1968.0,11.175145549057827
1968.25,11.54846332046332
1968.5,11.39448380952381
1968.75,11.25513452492945
1969.0,11.11915241635688
1969.25,10.946210430009153
1969.5,10.798021660649821
1969.75,10.634851555555557
1970.0,10.467373578302714
1970.25,10.322871440897327
1970.5,10.217086251067464
1970.75,10.070882154882156
1971.0,9.986818030050086
1971.25,9.895953680727875
1971.5,9.79869615069615
1971.75,9.726998373983742
1972.0,9.648554838709677
1972.25,9.58670512820513
1972.5,9.510499205087443
1972.75,9.41322423288749
1973.0,9.267395817195975
1973.25,9.07754779969651
1973.5,8.901940476190477
1973.75,8.682298984034833
1974.0,8.43143622269204
1974.25,9.580125371768476
1974.5,9.983484646194928
1974.75,9.686049222797926
1975.0,9.95752885225111
1975.25,9.838986842105264
1975.5,9.645591523341524
1975.75,9.471063329312425
1976.0,10.255545020870601
1976.25,10.16462706855792
1976.5,10.004973240255962
1976.75,9.861553325688073
1977.0,9.683867680180178
1977.25,9.517736026563364
1977.5,9.387854257641921
1977.75,9.251505648197956
1978.0,10.478963246959282
1978.25,10.245976990692863
1978.5,10.012996210207175
1978.75,9.785540493827162
1979.0,10.4456295761079
1979.25,10.123775443510738
1979.5,9.807836725463591
1979.75,9.506850942569049
1980.0,9.776741037536905
1980.25,9.457630762953897
1980.5,9.283401281537845
1980.75,9.030250486949747
1981.0,9.495853108415469
1981.25,9.301916264389158
1981.5,9.049877348265898
1981.75,8.905105047991471
1982.0,8.826659795630727
1982.25,8.700958839874957
1982.5,8.552427620348244
1982.75,8.526228897208986
1983.0,8.520428741496598
1983.25,8.423019670477473
1983.5,8.34167848817849
1983.75,8.259169304319158
1984.0,8.1437127763329
1984.25,8.06765233494364
1984.5,7.998103607918264
1984.75,7.929743748021526
1985.0,7.85760994353827
1985.25,7.786776655268883
1985.5,7.738665585418596
1985.75,7.660568960244648
1986.0,7.620949345908122
1986.25,7.6582269948028125
1986.5,7.611686569431783
1986.75,7.558859535304767
1987.0,7.468712134764461
1987.25,7.385041420990566
1987.5,7.307485560093349
1987.75,7.239901878612717
1988.0,7.183842988242041
1988.25,7.102370428125886
1988.5,7.016823669467787
1988.75,6.940997644776946
1989.0,6.863030273972602
1989.25,6.7538583176058244
1989.5,6.701460807918673
1989.75,6.634020259533898
1990.0,6.5217548815412645
1990.25,7.325340036091776
1990.5,7.200961479979725
1990.75,7.080736107650135
1991.0,7.028195399455847
1991.25,7.814095770838456
1991.5,7.754984748657882
1991.75,7.691173160697
1992.0,7.639405649038462
1992.25,7.581089575381678
1992.5,7.523657078598486
1992.75,7.458326097160291
1993.0,7.404456547064306
1993.25,7.351359588248902
1993.5,7.3175057563895916
1993.75,7.257348138844485
1994.0,7.2210696432628945
1994.25,7.180281857207411
1994.5,7.11437821804343
1994.75,7.073208880480747
1995.0,7.0216366548829
1995.25,6.964700306815692
1995.5,6.929770497165285
1995.75,6.892198546952938
1996.0,6.831454750644884
1996.25,6.773215579710145
1996.5,6.7344622801441
1996.75,7.461920693277311
1997.0,7.416734704531216
1997.25,7.399738020833334
1997.5,7.569601955500276
1997.75,7.94016381443299
1998.0,7.923826028806585
1998.25,7.897824958982773
1998.5,7.8575381554784745
1998.75,7.820835601137286
1999.0,7.792350161877782
1999.25,7.734443562964451
1999.5,7.67739124800638
1999.75,7.621174450821295
2000.0,7.546500979815796
2000.25,7.487807602566596
2000.5,7.41999894026975
2000.75,7.3674755117658295
2001.0,7.297668087928748
2001.25,7.2468563229205865
2001.5,7.226457965847252
2001.75,7.231886291079812
2002.0,7.2088720516660425
2002.25,7.152636422734027
2002.5,7.114316368002957
2002.75,7.072505876951332
2003.0,7.000507998545718
2003.25,7.01198006190823
2003.5,6.960020694017713
2003.75,6.933704447245229
2004.0,6.875521246206034
2004.25,6.82192993799823
2004.5,6.7786999647949315
2004.75,6.7066866074538485
2005.0,6.672984664702824
2005.25,6.62819182444062
2005.5,6.529297134621905
2005.75,6.468972702838906
2006.0,6.4354603108288755
2006.25,6.377905680688971
2006.5,6.3182599671862185
2006.75,6.344282454695222
2007.0,6.2826872784284555
2007.25,6.212329305218804
2007.5,7.012334626981951
2007.75,6.927360725546302
2008.0,6.85312842212784
2008.25,6.765118471172093
2008.5,7.459601680214077
2008.75,7.634444996929291
2009.0,7.68732376128689
2009.25,7.646662092265517
2009.5,8.391661326373928
2009.75,8.326470610821852
2010.0,8.313293754849553
2010.25,8.316226844323907
2010.5,8.291919354912718
2010.75,8.225316986725778
2011.0,8.138461879119873
2011.25,8.046966773290979
2011.5,7.994835186064553
2011.75,7.959106544597162
2012.0,7.914534116424177
2012.25,7.897861598662051
2012.5,7.862365359821209
2012.75,7.810429716989288
2013.0,7.779161010650052
2013.25,7.787687373857082
2013.5,7.74579475639377
2013.75,7.717258871325916
2014.0,7.669494300875841
2014.25,7.628978408903811
2014.5,7.6095106922035
2014.75,7.628463129603962
2015.0,7.678162421306821
2015.25,7.626155961625028
2015.5,7.597460287430017
2015.75,7.598035279063673
2016.0,7.602755627794264
2016.25,7.542432499363497
2016.5,7.510552116726839
2016.75,7.463177171381215
2017.0,7.411022793759808
2017.25,7.402482044349773
2017.5,7.3672633146749185
2017.75,7.3091170463048485
2018.0,7.25
2018.25,7.208739061463243
2018.5,7.177549049331995
2018.75,7.15142631946918
2019.0,7.134410721194717
2019.25,7.078786745167782
2019.5,7.0527618954694775
2019.75,7.010072657353146
2020.0,6.987502481136914
2020.25,7.047444280505164
2020.5,6.965426184581267
2020.75,6.926942822790132
2021.0,6.857399497074278
2021.25,6.723811859637025
2021.5,6.615433684364665
2021.75,6.490687407212298


==> data_mt.csv <==
yearsus_dt,mt_dt
1929.0,24.0
1930.0,25.0
1931.0,25.0
1932.0,63.0
1933.0,63.0
1934.0,63.0
1935.0,63.0
1936.0,79.0
1937.0,79.0
1938.0,79.0
1939.0,79.0
1940.0,81.0
1941.0,81.0
1942.0,88.0
1943.0,88.0
1944.0,94.0
1945.0,94.0
1946.0,86.0
1947.0,86.0
1948.0,82.0
1949.0,82.0
1950.0,84.0
1951.0,91.0
1952.0,92.0
1953.0,92.0
1954.0,91.0
1955.0,91.0
1956.0,91.0
1957.0,91.0
1958.0,91.0
1959.0,91.0
1960.0,91.0
1961.0,91.0
1962.0,91.0
1963.0,91.0
1964.0,77.0
1965.0,70.0
1966.0,70.0
1967.0,70.0
1968.0,75.0
1969.0,77.0
1970.0,72.0
1971.0,70.0
1972.0,70.0
1973.0,70.0
1974.0,70.0
1975.0,70.0
1976.0,70.0
1977.0,70.0
1978.0,70.0
1979.0,70.0
1980.0,70.0
1981.0,69.0
1982.0,50.0
1983.0,50.0
1984.0,50.0
1985.0,50.0
1986.0,50.0
1987.0,39.0
1988.0,28.0
1989.0,28.0
1990.0,28.0
1991.0,31.0
1992.0,31.0
1993.0,40.0
1994.0,40.0
1995.0,40.0
1996.0,40.0
1997.0,40.0
1998.0,40.0
1999.0,40.0
2000.0,40.0
2001.0,39.0
2002.0,39.0
2003.0,35.0
2004.0,35.0
2005.0,35.0
2006.0,35.0
2007.0,35.0
2008.0,35.0
2009.0,35.0
2010.0,35.0
2011.0,35.0
2012.0,35.0
2013.0,40.0
2014.0,40.0
2015.0,40.0
2016.0,40.0
2017.0,40.0


==> data_unions.csv <==
years_dt,unions_dt
1929.0,12.4
1930.0,13.3
1931.0,14.0
1932.0,15.2
1933.0,15.5
1934.0,16.3
1935.0,14.2
1936.0,15.0
1937.0,19.5
1938.0,21.9
1939.0,22.8
1940.0,24.3
1941.0,25.9
1942.0,28.1
1943.0,30.8
1944.0,32.4
1945.0,33.9
1946.0,34.1
1947.0,34.9
1948.0,34.7
1949.0,34.9
1950.0,34.6
1951.0,34.7
1952.0,35.2
1953.0,35.7
1954.0,35.6
1955.0,35.1
1956.0,34.7
1957.0,34.7
1958.0,33.9
1959.0,32.3
1960.0,31.9
1961.0,31.9
1962.0,31.6
1963.0,31.2
1964.0,31.0
1965.0,30.8
1966.0,30.3
1967.0,30.5
1968.0,29.9
1969.0,29.0
1970.0,29.1
1971.0,28.2
1972.0,27.3
1973.0,24.5
1974.0,23.6
1975.0,21.7
1976.0,21.5
1977.0,21.7
1978.0,20.7
1979.0,21.2
1980.0,20.1
1981.0,18.7
1982.0,17.6
1983.0,16.5
1984.0,15.3
1985.0,14.3
1986.0,13.8
1987.0,13.2
1988.0,12.7
1989.0,12.3
1990.0,11.9
1991.0,11.7
1992.0,11.4
1993.0,11.1
1994.0,10.8
1995.0,10.3
1996.0,10.0
1997.0,9.7
1998.0,9.5
1999.0,9.4
2000.0,9.0
2001.0,9.0
2002.0,8.6
2003.0,8.2
2004.0,7.9
2005.0,7.8
2006.0,7.4


==> dt_kalman_UI.csv <==
years_dt,beta1_m,beta1_84,beta1_16,beta0m,beta0_84,beta0_16,nber_r
1961.5,0.4600180865709691,0.7304715688435856,0.2179533751404288,0.05629306660644974,0.07260051381594672,0.03575547395049137,0
1961.75,0.46263280125051376,0.7324923903336598,0.2160541306000456,0.05606466306106928,0.0720256193077314,0.03874506551925974,0
1962.0,0.45990074304879724,0.7409878701120293,0.22620408339317344,0.06036909137798718,0.07393855785512615,0.04453102825688239,0
1962.25,0.4604043296959148,0.7420384720142649,0.2236736471167562,0.05224602473244191,0.06577946412422281,0.036421713031847255,0
1962.5,0.45962734427971785,0.7286022976701861,0.22294063052682755,0.048461701502141456,0.06193292131955499,0.033260188010938295,0
1962.75,0.45647235938563113,0.740447948220984,0.22462254076031374,0.048573145993370696,0.0630638842027325,0.033946073421541045,0
1963.0,0.4608219398996018,0.7333133894133412,0.22726890409967565,0.04546844801619742,0.05979436291687188,0.029589961417796063,0
1963.25,0.45875896713499287,0.7268588186834943,0.21478978777543414,0.04464386128202241,0.058535067397964616,0.02928822484274501,0
1963.5,0.46012826803766005,0.7298271670107298,0.2226851905925218,0.04394054364684612,0.05759807604510889,0.028570939671457015,0
1963.75,0.4615580314185031,0.7185256246102625,0.22703066620028556,0.04177799247171738,0.05529805454817218,0.02714252035583775,0
1964.0,0.46394836926550387,0.7187423666511736,0.23389516103359814,0.03951098844556972,0.05217126105402273,0.024841504453250767,0
1964.25,0.46714897803504274,0.7296170046338573,0.22897714909252015,0.04402950139188033,0.05576785708525548,0.03061201260583899,0
1964.5,0.4664292502201477,0.7181375757230544,0.2364760618979684,0.04185740592747453,0.053702345856731136,0.02895107709303352,0
1964.75,0.46945867790583995,0.7284109035881349,0.23649467650094536,0.04050751874160008,0.05243546648853282,0.027065399788556977,0
1965.0,0.4694332616156688,0.7280268060891331,0.2307114244907759,0.03872443230738702,0.050697390562987374,0.026148592260774536,0
1965.25,0.461993428357604,0.7252751695061667,0.22737104581714426,0.040355615046643485,0.051270744217592694,0.027763161457016305,0
1965.5,0.4678435857295341,0.7320199394872874,0.23803174057454368,0.04133528459057196,0.051412569830319034,0.02909643596311644,0
1965.75,0.46891187613416274,0.7397231759085019,0.2359186383774639,0.04312545663038401,0.053466449575252435,0.03196010027812791,0
1966.0,0.4630595928490474,0.7270816491660379,0.23609524675792185,0.044133844689480645,0.05330338366848,0.03271165934864839,0
1966.25,0.46374242021287193,0.7309551174368674,0.24306545760037454,0.03859419156596458,0.047803473776256,0.027796851180169852,0
1966.5,0.4690287525643738,0.7358528051742581,0.23960088690147288,0.04218383669057323,0.05109047400974789,0.0314958236653818,0
1966.75,0.4633154851308896,0.7299112955108821,0.23582061470016524,0.041350956217557425,0.050444885480741365,0.031262546585935844,0
1967.0,0.46502351552242926,0.7361182513633626,0.23965485632166728,0.045498728685004236,0.05421342289339669,0.03557545646836483,0
1967.25,0.4639029652404002,0.7339023883113934,0.2456792601465719,0.04973912760636304,0.058891000232517726,0.04000618160774774,0
1967.5,0.47015369092093273,0.7337097543128167,0.25276932586892004,0.050129770356120346,0.05887558042941015,0.04025783138195722,0
1967.75,0.4663934498558216,0.722901741719843,0.2519090955036374,0.04463983885551654,0.053405177702827725,0.03369667099200126,0
1968.0,0.4720630800743971,0.7399199335323158,0.263874352468352,0.05041356731519192,0.05915624391298219,0.04107942740537339,0
1968.25,0.46750855805231384,0.7321051414719548,0.2546403616488468,0.04847321570359642,0.05682869193379773,0.03877828690637448,0
1968.5,0.4763756352266376,0.7380549130236697,0.26311854259679834,0.05245070568956779,0.06060014741421621,0.043344462669712765,0
1968.75,0.47821229815165067,0.7285902038374771,0.264367092725999,0.05323696627128383,0.061642219138355055,0.044518065959777336,0
1969.0,0.4744796830495773,0.7304933008646433,0.2672599200303612,0.05532196240086651,0.06294713902390932,0.04654619647751984,0
1969.25,0.4683408980127859,0.7349119992126166,0.25791742980628174,0.05150278519443468,0.06000088973361748,0.04257727251416576,0
1969.5,0.4753857115895146,0.7309375867158161,0.2654087319286301,0.05198864873919879,0.060101309170775274,0.0418038168991217,0
1969.75,0.4763634164202064,0.7280055738730319,0.26351536128059766,0.05527594600072115,0.06345475428572801,0.046226142733613244,1
1970.0,0.47689314942688377,0.7181182838152447,0.26017108688151336,0.049571762896822955,0.059167414905247816,0.038826353191634695,1
1970.25,0.47904531870600586,0.7216017123575935,0.2630267297149291,0.05466601002525827,0.065092303045621,0.04262416720245298,1
1970.5,0.48087125855405244,0.7257213790970004,0.2599998047878042,0.05215620341509809,0.06443385772960582,0.039932073261921004,1
1970.75,0.4823249552382726,0.7242140211666951,0.26511979973783395,0.053336124472086174,0.06538571045029219,0.03821401400171619,0
1971.0,0.4825144801187889,0.7331529723510045,0.2697827235990308,0.05389334678811088,0.06610782573306853,0.03898008586167825,0
1971.25,0.48599708663285457,0.7356400221187112,0.27588342696833257,0.05939019259043947,0.07175247680060394,0.044452905123689136,0
1971.5,0.48871390980952356,0.7321265269374335,0.27555638835661705,0.05548315424193492,0.06900158672558288,0.039895843824773465,0
1971.75,0.48173206386040457,0.7349431905678417,0.27315244256310023,0.05822112077213744,0.07065564602223004,0.04319340844004503,0
1972.0,0.4914927038572453,0.7359011391164635,0.28821581474893315,0.06187431925803942,0.07430137888526978,0.04781128238923625,0
1972.25,0.4904242915776083,0.7417541881701937,0.284627133140921,0.06332674157820392,0.07515904281274573,0.0491089838732356,0
1972.5,0.4839164816317689,0.7414289266384615,0.27521903254493857,0.05264954852815386,0.06410479427165706,0.037819647479889466,0
1972.75,0.48210467303694987,0.7427399102012475,0.2773112014769973,0.049621563887433544,0.06106503883363235,0.034620011421980665,0
1973.0,0.4867891224293397,0.7411160510965207,0.2787524604795529,0.049621699065098064,0.060649177115580155,0.036787883046039326,0
1973.25,0.48715451377578334,0.7396019466326939,0.28231395331725356,0.04815998646634643,0.0583615044112869,0.03510067152247912,0
1973.5,0.48784572367568063,0.7433831185311247,0.2800504449367195,0.050864084475620915,0.06086775941428329,0.038621926730125926,0
1973.75,0.4901629958503908,0.7372695764932027,0.28945555805000656,0.052751187553091466,0.06284429748090307,0.04068424771679279,1
1974.0,0.49632067623272325,0.7379778447180376,0.29433140392528123,0.05635812244637915,0.06735122053059105,0.044597232726201634,1
1974.25,0.499409102493957,0.749482697058237,0.30110295495309186,0.060249444366622995,0.07121591340528591,0.04685941270722109,1
1974.5,0.49637353289007,0.7474392422408447,0.298608024361996,0.05216935987287202,0.06417726192815325,0.03742815256099858,1
1974.75,0.5049179849091239,0.7430151004443277,0.2945152204794271,0.048440431155168315,0.06252436053115885,0.03197769392836243,1
1975.0,0.5035817137478982,0.7476561494127318,0.3009619881203001,0.05521379102893423,0.07234119659386533,0.03660899026061094,0
1975.25,0.5130283645022908,0.7578446145737125,0.3044093698534345,0.06796315260352304,0.08643441047656902,0.048069831646177966,0
1975.5,0.5195370227287697,0.760331825532965,0.3140285847815412,0.072015634924346,0.08951887963805225,0.05261247354148918,0
1975.75,0.5137067581433666,0.7510485597490851,0.31206632232606374,0.0679110191868379,0.0853454177916598,0.04837088042804328,0
1976.0,0.5127280740290887,0.7538281628308874,0.31122286927391485,0.07030479157655595,0.08696489619727882,0.05167789677113511,0
1976.25,0.5120588128360231,0.7541347181564944,0.3114551196040371,0.06434835658013723,0.08004663657012205,0.04504784620421554,0
1976.5,0.5114518486721962,0.7465382637313162,0.30403579934583375,0.05939354324471395,0.07542584062920912,0.04022027710458904,0
1976.75,0.5088509677796467,0.7421003728439256,0.30287584883822466,0.05406292231368065,0.0704994932838647,0.03572532403541127,0
1977.0,0.5053779015971105,0.7394773736193972,0.29936436793405086,0.055841223328732474,0.0721170952278501,0.0385169829537985,0
1977.25,0.5025074544063619,0.7425849479385452,0.3020452163220478,0.049101410128746956,0.06354674184590663,0.0309583411315539,0
1977.5,0.495945054625083,0.7399871902016076,0.3007140090506476,0.044478752447154976,0.05926646913025802,0.026279909526881823,0
1977.75,0.5035098006994909,0.7389560913709495,0.2959257065435148,0.047223122264387817,0.061240434261750826,0.030593123123052512,0
1978.0,0.4970637779784117,0.7365247326652725,0.2941968098288435,0.04505342434537771,0.05776666251823301,0.029637339960735594,0
1978.25,0.4895272491071063,0.7343850318689777,0.28780181756218265,0.04002128788433302,0.05292984722763861,0.02535241464562453,0
1978.5,0.493883878283532,0.7279868224818535,0.29190183230898814,0.03794683788725253,0.050336597336073347,0.022850044280428645,0
1978.75,0.4897606258976084,0.7299016238118498,0.2878648782472378,0.03533739556557614,0.047337236876979834,0.02064752213379868,0
1979.0,0.4950010084482292,0.7322374281123011,0.2825738185818884,0.03772761572871795,0.04947091404738272,0.02335121131687219,0
1979.25,0.4909629418371312,0.7321532443703769,0.2825730914655449,0.037047485236460995,0.04896769788412536,0.022576169389472874,0
1979.5,0.4857954112048495,0.7393237109671799,0.2854652224088378,0.03614868733583455,0.04835476581329968,0.020737738796128793,0
1979.75,0.49067272122254274,0.7363629221223211,0.2849435517853193,0.037910876792236106,0.049828594591290076,0.02296076932065096,0
1980.0,0.4859037088910042,0.7334019826473702,0.28770539791953537,0.03592350435288463,0.048970228613944795,0.020673453873995412,1
1980.25,0.4847028601456863,0.7315681840718984,0.2861685653639975,0.03444956912377034,0.048722630321313264,0.01614863721167143,1
1980.5,0.4919624075712985,0.7322798601619129,0.28515380846433064,0.03795000437372516,0.05301868004466258,0.0198779280943494,0
1980.75,0.4862784662733368,0.7311034098703846,0.2814163501142758,0.034879711225657944,0.0500374332784556,0.01646944446086629,0
1981.0,0.4774161763455297,0.7250214745162057,0.27555829973746465,0.027226552134681975,0.04345814123394619,0.00901341415112825,0
1981.25,0.48017735407968654,0.7255637899895087,0.27643247814669847,0.025032258101385485,0.0411444058720112,0.007335533815362264,0
1981.5,0.47576108024455965,0.7239412010106334,0.2705260189685982,0.021625777192042867,0.0373188335467236,0.0023077760169814216,1
1981.75,0.47445396577842835,0.7121643949908941,0.26893247413048044,0.016101877412926388,0.032896245588597765,-0.004168509677529129,1
1982.0,0.46867629170184105,0.7027229174750429,0.26858486508773943,0.01345107541486814,0.030926386069664216,-0.007768557223341017,1
1982.25,0.4718082938340913,0.7100164164169545,0.2728164952654603,0.016400424828055555,0.03492302124039006,-0.005469287262288877,1
1982.5,0.47452246613124804,0.7051931843570993,0.2712612888528344,0.01305070798500503,0.03366865688731419,-0.009234437274116596,1
1982.75,0.47753058797368775,0.7010943128148721,0.2735456638479176,0.015454087844569288,0.036538627048246404,-0.008471668132704993,0
1983.0,0.4710467328285502,0.6954349456276124,0.27333105605390046,0.015419722983307863,0.035535023624068116,-0.008981912032720063,0
1983.25,0.47361028648823944,0.7053412480946417,0.2812774857504924,0.019338146508388273,0.03975846564570151,-0.004111096814469001,0
1983.5,0.46794403439940363,0.7024158468734375,0.2734918401371037,0.009883942275020308,0.029314446458378756,-0.012427360815405988,0
1983.75,0.47267746458176507,0.7007542919220857,0.2714652919796649,0.013548696657928912,0.031234211841207494,-0.007101858372993122,0
1984.0,0.4738372430392328,0.7049486143417704,0.2680956284573865,0.013216862765367031,0.0294330292739459,-0.004936874857581263,0
1984.25,0.47374203623287414,0.705131851191288,0.26039645618308593,0.013118262237291331,0.02948900676484816,-0.0042159113933965195,0
1984.5,0.4703227763945593,0.697842654357274,0.2670644090072983,0.011180660462960401,0.027202344651668875,-0.006204819700191687,0
1984.75,0.47740377965697456,0.7009186425182721,0.2616455181286853,0.014716671864834888,0.030150173310528255,-0.0017391483904287076,0
1985.0,0.47989051435505103,0.7063663440548311,0.26166289230507034,0.015839149806168018,0.03103705565296979,-0.0010632560051048161,0
1985.25,0.47279324862069655,0.7003238846098072,0.2584975104023367,0.013129440254515555,0.028590940786765797,-0.004416838094848056,0
1985.5,0.47273800162011925,0.7017237307221225,0.2593037463489199,0.011844636125983698,0.02687198340288081,-0.006285544686902881,0
1985.75,0.4709050087944075,0.7037063356429208,0.25665741128990727,0.014210342029507016,0.029924931013773026,-0.0025141995102637717,0
1986.0,0.4734763263896083,0.7023982735667545,0.25767649407968884,0.01347339848206733,0.028776214687156063,-0.0035474222481616945,0
1986.25,0.4708055686681675,0.7004657981216869,0.2584092360293663,0.013528809590522058,0.02927784593785463,-0.0035067643245305542,0
1986.5,0.4704569390376515,0.7135369808547644,0.2563554099981474,0.016706029283350125,0.031347422578025794,-0.0003423727577145935,0
1986.75,0.47089983685329373,0.7127523248678777,0.2548398486439112,0.01745231283520677,0.03193779376687329,0.0011356938747843993,0
1987.0,0.4679970004602106,0.706522192261671,0.250436504277952,0.01578974759326227,0.030504523141528378,1.4744841821469927e-5,0
1987.25,0.4707021922601712,0.7036925725094295,0.25624996442476,0.018801308422885393,0.03320144095347681,0.004620498946562296,0
1987.5,0.4664688311496664,0.7004824909724512,0.2610119279583076,0.020007904141927962,0.03300971716671071,0.005160943043393211,0
1987.75,0.4649051397644347,0.6964841689615632,0.2578883409984252,0.01903453847313359,0.03175726554519846,0.004789827764381099,0
1988.0,0.4676836897916481,0.7022617174713973,0.2574027074496359,0.022428094789987803,0.033895739845797336,0.008994997372341667,0
1988.25,0.4711725122493487,0.7109743997606455,0.2585722462051171,0.02230173788477964,0.03475117305151665,0.009504765760050278,0
1988.5,0.4720358575679516,0.7087725156891496,0.25949141449963964,0.022327843500559524,0.03406339031965609,0.00847640765787746,0
1988.75,0.4673920968774899,0.7139541886496263,0.2547403715921136,0.0228605567778754,0.03498298204811812,0.009811410207456685,0
1989.0,0.47132318496879555,0.7186052551833709,0.2543421928970252,0.025237116881913643,0.03719931523268942,0.012692150501269497,0
1989.25,0.46949749728929935,0.7175595494977801,0.25060873744595313,0.025156093035407796,0.036459414456955865,0.012317084814627989,0
1989.5,0.47159771635377223,0.717416338495528,0.2556798758519079,0.02676736485615545,0.03863907331253238,0.014401763173275196,0
1989.75,0.4672200671807168,0.7131736843322787,0.25991026283790736,0.027550562212177263,0.03902345213632788,0.01394628642466404,0
1990.0,0.466834634948746,0.7172544206254567,0.25883478786512176,0.029707904642020475,0.04054946227322948,0.015955739915866553,0
1990.25,0.4704777281295911,0.7143301243466064,0.2570460854893182,0.030356578868558,0.0423663953490568,0.016698326524225395,0
1990.5,0.46745043628131405,0.7155795235338716,0.2567601746130683,0.027811117088248398,0.04034291424321996,0.01386327703789573,1
1990.75,0.4613923920248554,0.7177255546686333,0.2540372015310561,0.027703283930729877,0.041215113271387153,0.011908955240653156,1
1991.0,0.4691411953448936,0.7229063055091408,0.2538971988908114,0.027165750421502786,0.04132260343714841,0.010313727551271357,0
1991.25,0.46822341377728727,0.724307772416142,0.25779085078512043,0.02833471295795772,0.0434303329346146,0.01106156796481278,0
1991.5,0.46759009191383516,0.7147265861917048,0.2560507765568883,0.025748142002989846,0.04136635125796463,0.008144808670812713,0
1991.75,0.4721807318569821,0.7164890742108092,0.26142660679633806,0.029441069862348276,0.04518623135600023,0.011917465062896536,0
1992.0,0.4729716913496996,0.7319192799512506,0.26985933468571316,0.03782770663069057,0.05389190313921488,0.019387674632722632,0
1992.25,0.4741861632207784,0.7280455766578602,0.26127085595333044,0.03420304780512734,0.05060117705551468,0.01516385521534082,0
1992.5,0.4679009497758765,0.733978745024284,0.26608530503537703,0.032600133002499185,0.04827436896817253,0.012073660951963166,0
1992.75,0.46814094229071856,0.7378445034864789,0.26403523137862633,0.03306526650131274,0.04857472790996796,0.013442969313688276,0
1993.0,0.4760814044977819,0.7349329263700034,0.26016660445231105,0.0325866702649359,0.04836818018174084,0.014179344309382313,0
1993.25,0.4704332460097115,0.7384248985652005,0.262786865638376,0.03409968802665963,0.04941081336678357,0.0154422759453147,0
1993.5,0.4769331222983376,0.7385846960546071,0.26980594564136445,0.037883783314539725,0.05204575341557618,0.020643222204667654,0
1993.75,0.4747104165580233,0.7376921324712956,0.26152516985368485,0.035775107796115604,0.04964977234581271,0.017921304437033846,0
1994.0,0.4603164071481474,0.7278049490374853,0.2605111669270878,0.02977350247017066,0.04287757839196569,0.010382106742326607,0
1994.25,0.46701863966267604,0.7303750653741298,0.25712326255511025,0.029796859837487297,0.04349448762502448,0.013079368919468018,0
1994.5,0.4660654883837855,0.7179817093619966,0.24817478722423428,0.027858374207582137,0.04070118756350034,0.012109878188741768,0
1994.75,0.46680301446895633,0.7248038573432825,0.2538498196827859,0.032411384270312774,0.044892642095099806,0.01749759141214987,0
1995.0,0.469794498256219,0.7300912990833458,0.25236707454599183,0.03360980237503496,0.04577451515426172,0.01927527523950369,0
1995.25,0.46658897055242987,0.728080000232104,0.2533995422180311,0.03114330619724332,0.04353677916417371,0.01607970910654947,0
1995.5,0.46744598856124875,0.7193058544019179,0.2535305009608366,0.03163423065906702,0.0437106529821651,0.01639607641317588,0
1995.75,0.46791208483986513,0.726497478716214,0.2618216492885499,0.03232470049114236,0.04405257378295226,0.016741807501597514,0
1996.0,0.4638119061893688,0.7365663253231836,0.2581982026818463,0.03294887483171804,0.04443796426732458,0.01789625201158322,0
1996.25,0.46078135469516707,0.7351819987656104,0.2524745044238505,0.03329968270614758,0.04510729933581816,0.0185380631982811,0
1996.5,0.46375615143178833,0.7435657254273781,0.2521468363344004,0.033602634755200686,0.04545791860002559,0.01885051524785366,0
1996.75,0.4675687182569822,0.7412014440827557,0.24088034935110114,0.031244510291862836,0.04317598919363843,0.01662632151376987,0
1997.0,0.4612415324027952,0.7344090326547795,0.24516736527821573,0.03153191143967976,0.04321471178288035,0.01697552596770588,0
1997.25,0.4704994378717472,0.7332992084884266,0.24629039935044744,0.03257167794837133,0.04353274846871355,0.01917685199781574,0
1997.5,0.46733418953854255,0.7364632808783542,0.2509067549802706,0.032835598235467514,0.04383117792756622,0.019529443145796917,0
1997.75,0.4694037047924604,0.7411604158771758,0.24915924263287056,0.03461633976167803,0.04550412427403955,0.022020379429727767,0
1998.0,0.471808842504713,0.7378224978974989,0.24908100654564683,0.03508617762577576,0.04610423540999779,0.022613113408421575,0
1998.25,0.47357119419059,0.7422385444189689,0.25254753912664785,0.03785120600852357,0.048540595441570675,0.025712620413740596,0
1998.5,0.47375561937504873,0.7449886074646336,0.2554572456599915,0.03599823619317212,0.04657591583766082,0.023598669528616334,0
1998.75,0.46896539590302566,0.7419363202150724,0.2561003438224488,0.03687465113420761,0.04783610924301839,0.02540982451696893,0
1999.0,0.4709377534407967,0.7484278688170811,0.2539890228197738,0.041847038977068346,0.05188674149529731,0.03049582909132592,0
1999.25,0.47311094619219773,0.7454215213618925,0.2553950980308312,0.04091193735239701,0.05012555827209852,0.029216664531544034,0
1999.5,0.476672608294584,0.7449533597719439,0.2537428974730445,0.03955332813196115,0.04993741239929794,0.028321673829433673,0
1999.75,0.4761773834104711,0.741248944755919,0.24998649521247202,0.04201019870846438,0.0515146863133351,0.030287717427225674,0
2000.0,0.4805883576737868,0.7446764185368497,0.24110071738515856,0.04248281821892661,0.052482491079023225,0.03182705714358495,0
2000.25,0.48467597444435684,0.7437623457028446,0.2407660733622276,0.04244817733875292,0.05226821157607021,0.03161683902017084,0
2000.5,0.4845020603028622,0.7501509555440706,0.24660845034100065,0.042292391103654195,0.05267923506342959,0.031645159757627585,0
2000.75,0.482872782734203,0.7537785983288046,0.24621167406714722,0.04566527059709524,0.0561814710732024,0.03553902273228103,0
2001.0,0.48510114464247867,0.7603195575907306,0.24609715895425516,0.045879378875056595,0.05587145070348043,0.03432940488711968,1
2001.25,0.4894658343985102,0.7563545042777815,0.2527228815420427,0.04665776424537156,0.05796820956252279,0.034824778407333765,1
2001.5,0.48787646240670596,0.7604633407080725,0.2468768596790124,0.04330621478773462,0.0549470443466219,0.030860590317449508,1
2001.75,0.49206092801479906,0.7593758634630966,0.2478935271491733,0.041929927627375824,0.05606232460657575,0.027251931039489377,0
2002.0,0.4898487360177862,0.7546481385412294,0.2534810680238947,0.04188059291717383,0.05508235570293097,0.025853318636369083,0
2002.25,0.49803151712157456,0.7601356461710577,0.2578824515321139,0.05560982236031091,0.06983251532014183,0.040685479236876786,0
2002.5,0.4906524070765397,0.7580933879214891,0.2631344417787707,0.05095212651314861,0.06531910283976838,0.0358557863859164,0
2002.75,0.4890412993995573,0.7513546658901092,0.25991605193965733,0.04734564229315701,0.0614818962844231,0.03093359447785168,0
2003.0,0.48566804147720766,0.7531611165273147,0.2626284699849283,0.04541392926772858,0.05941821476782837,0.028751252134608368,0
2003.25,0.48714986116099734,0.7481053508415361,0.2552633286308544,0.04361651477522206,0.057770425483585935,0.027329314281889863,0
2003.5,0.49029715760061054,0.7511474138125177,0.2556716000844859,0.043293943290067305,0.05792036169827051,0.02715182476747334,0
2003.75,0.49496131556916345,0.7630018158861809,0.25681686352796623,0.043693135274997845,0.056904549950821344,0.027723996170181776,0
2004.0,0.49173280364539035,0.7542568299855944,0.2605936518901562,0.0376812312226876,0.05124135653635295,0.021500398485178075,0
2004.25,0.48989077161019023,0.7524014358766948,0.2555702911067235,0.032564430206455344,0.046277418468106186,0.01722778078864832,0
2004.5,0.4897312537609575,0.7554463003909004,0.2577568667622195,0.0320212506955163,0.04552207565420415,0.017624706275719524,0
2004.75,0.4883529430513529,0.7615622302390623,0.25209885946509636,0.031642453610548314,0.044878333660209976,0.016621084932267754,0
2005.0,0.4878984052265682,0.7614563477483096,0.2552899654043461,0.03287244031992772,0.045999074220927784,0.01820189324002203,0
2005.25,0.49580544923653486,0.7639684341318356,0.2523418241566314,0.03333234822729983,0.04601424550668484,0.018937691272964522,0
2005.5,0.4892733059950385,0.7647337934228902,0.2557887690517408,0.03410294628221766,0.04615028126497729,0.019394548915711445,0
2005.75,0.4883552139081454,0.7734688210426904,0.25890578563314826,0.035598099655205426,0.0470588954926486,0.021727530820220827,0
2006.0,0.49245184047014046,0.7693871645847292,0.25648030207071437,0.03548275516747585,0.04685465610894519,0.021386968137926142,0
2006.25,0.4951719244302449,0.7748679025791637,0.25204507155952266,0.03612939316217506,0.048229608661111936,0.023186666103919045,0
2006.5,0.4882078930941465,0.7809212069678911,0.24867602273138661,0.0382784895975961,0.04980317026574398,0.02520556265306982,0
2006.75,0.4885073163506186,0.7744820636497727,0.2546395599984673,0.04053113117013332,0.05188438096441271,0.028092430914373082,0
2007.0,0.4960734182648479,0.7748563611087952,0.24769685056074914,0.04136553095073311,0.05203306656957793,0.028838376505138694,0
2007.25,0.4889228818336129,0.7793658093975511,0.24567555738973473,0.03858303838172928,0.05023522794761904,0.025247639065366284,0
2007.5,0.4867559389978548,0.765128871264799,0.24687292848361214,0.038064436807728884,0.04962094605940301,0.023996713534088,0
2007.75,0.48421142730131667,0.7724987294315688,0.24511465203807897,0.03776647053251524,0.04930018653529191,0.023905989954983154,1
2008.0,0.48507400414332497,0.7689491657676295,0.24911397279197758,0.03547630834286285,0.04791040525023182,0.021048539379279873,1
2008.25,0.48706988782161326,0.765683372817337,0.2530012647411192,0.03127207624818097,0.04437068595662186,0.015908488313475907,1
2008.5,0.4851575449067605,0.7632543318197011,0.24850770828480173,0.0361034458637715,0.05067267764033526,0.02029439527286244,1
2008.75,0.48623039192730266,0.7566297595228216,0.24541360693556846,0.0341672044092087,0.050558720340392826,0.015395404725111956,1
2009.0,0.4870314150275792,0.7620726984033632,0.2542702272069343,0.038376699577560215,0.05808583210849855,0.017326274916767078,1
2009.25,0.4816657872791993,0.7578745489435159,0.25981809453931787,0.03955021831068742,0.060708653183673966,0.015214691763283033,0
2009.5,0.48027417648599763,0.7560765537700943,0.2616388891711327,0.04259388017937038,0.06447272750025865,0.01693157589352069,0
2009.75,0.4828647444150265,0.7545533760296789,0.2580885349779104,0.03818345394972025,0.06057734365927411,0.010807732550492334,0
2010.0,0.4880299246403035,0.7588847815397155,0.26460721034968787,0.03762824457173741,0.05967903142054282,0.010625850599644956,0
2010.25,0.4833255028138158,0.7619970439352028,0.25417222659537947,0.03203667268838338,0.05450299347717307,0.003819069854806295,0
2010.5,0.4826783418503705,0.7588462392659593,0.25200842906165766,0.031220261799002065,0.05249452798465897,0.004133140396414989,0
2010.75,0.4781887360046795,0.7542119773971155,0.2461202244351108,0.026973359632041637,0.04943402484368357,0.00015929382173362306,0
2011.0,0.4891281710529155,0.7632631202640061,0.24778437024783548,0.028461022061547298,0.050034545762675284,0.002959711008707872,0
2011.25,0.4837113093618893,0.7552360844857364,0.24042326174753426,0.02340694060498313,0.04473085957967241,-0.002851321655027841,0
2011.5,0.477909796793228,0.7628960449077389,0.2435016021361156,0.021721713183031045,0.042949134067743304,-0.0034223393408002187,0
2011.75,0.48279394073112514,0.758058342886873,0.24830069784084757,0.024064891890375896,0.04405180446582956,-0.0005430810809427375,0
2012.0,0.4818677337753131,0.7661362965237827,0.2392400364748437,0.026338651962668852,0.04512250871449936,0.002929832500674137,0
2012.25,0.4839957770535102,0.7647400617536797,0.23807523570071223,0.022339444977873185,0.042268356271358554,-0.001710853000756206,0
2012.5,0.4762225394952677,0.7652281256588892,0.23260718437187225,0.021533526685993405,0.04094415117645998,-0.0031546569162040337,0
2012.75,0.47537679175371805,0.7720509427458426,0.22754207644741153,0.02202486902347272,0.04141637474123663,-0.0010982297765366462,0


==> dt_latex_savings.csv <==
years_dt,dt_savings
1951.5,0.8263843999138116
1951.75,0.6692378350369778
1952.0,0.7520365634176376
1952.25,0.7768806712850034
1952.5,0.7359037303234297
1952.75,0.7660898603521554
1953.0,0.8082567981271385
1953.25,0.871146173376859
1953.5,0.8746155302134103
1953.75,0.8861945776646765
1954.0,0.7281459188839512
1954.25,0.7742014501273761
1954.5,0.8198139863433012
1954.75,0.8481560602653474
1955.0,0.8769082027274577
1955.25,0.9185458224920497
1955.5,0.9183607755769833
1955.75,0.9357789246703666
1956.0,0.957694442517172
1956.25,0.93863570810499
1956.5,0.9615370652726348
1956.75,0.8867866764633848
1957.0,0.9305839621976162
1957.25,0.922010915913355
1957.5,0.8790395050634225
1957.75,0.8575291473521562
1958.0,0.8162169865095953
1958.25,0.7340522084882012
1958.5,0.7263496573625272
1958.75,0.7876968008974508
1959.0,0.8692381283701514
1959.25,0.8633019797260795
1959.5,0.8919463579070789
1959.75,0.832881366498348
1960.0,0.7963821052313823
1960.25,0.8654739439686456
1960.5,0.8344553243574052
1960.75,0.7916985462892121
1961.0,0.7854069730384345
1961.25,0.7815987585022783
1961.5,0.7884638654445351
1961.75,0.8176716772381034
1962.0,0.8456873315363881
1962.25,0.851415992082625
1962.5,0.8551284637301126
1962.75,0.8742013172122284
1963.0,0.8630144116218279
1963.25,0.8457172758009983
1963.5,0.8658377401432492
1963.75,0.8758097099317099
1964.0,0.8837190440142749
1964.25,0.8797254081370788
1964.5,0.8686174391201885
1964.75,0.8776841757515691
1965.0,0.8635564918548434
1965.25,0.902185255395746
1965.5,0.9097180895380272
1965.75,0.908812456933497
1966.0,0.9180691837029662
1966.25,0.9164811034824024
1966.5,0.9387030732786344
1966.75,0.952067909114118
1967.0,0.9262206092189342
1967.25,0.8896146361693303
1967.5,0.8906833956219968
1967.75,0.895284947610529
1968.0,0.931846421471173
1968.25,0.9213477224447435
1968.5,0.897194465795542
1968.75,0.8909571626962931
1969.0,0.9051671962475412
1969.25,0.9138363566190659
1969.5,0.9037923135657928
1969.75,0.8856968215158924
1970.0,0.9061818309760045
1970.25,0.8938128650605557
1970.5,0.8449680706284678
1970.75,0.8669985775248933
1971.0,0.848688946989504
1971.25,0.8509190526687875
1971.5,0.8791093136559293
1971.75,0.906360265534358
1972.0,0.9123358282728428
1972.25,0.9343513451739113
1972.5,0.9372942725477288
1972.75,0.9414096444718714
1973.0,0.9829728945172176
1973.25,1.0639003200731596
1973.5,1.1043297384201942
1973.75,1.0664411252737378
1974.0,1.097780316265735
1974.25,1.1812312557618476
1974.5,1.2249455999805496
1974.75,1.396045182212939
1975.0,1.1836595901740186
1975.25,0.9222223620937082
1975.5,0.8955667276051189
1975.75,0.9805169891240957
1976.0,0.9871170114115934
1976.25,0.9772440862191184
1976.5,0.9944779425336859
1976.75,0.9850972211424672
1977.0,0.9714670981661274
1977.25,1.026389828550684
1977.5,0.99656937087427
1977.75,0.9670602545664708
1978.0,0.9960227312565295
1978.25,1.0152386849025363
1978.5,1.04453530015778
1978.75,1.034953944950812
1979.0,1.0533031734223715
1979.25,1.079717228553717
1979.5,1.0980856319473034
1979.75,1.1113549776378995
1980.0,1.0764263830453178
1980.25,1.1186332013835008
1980.5,0.9501421394092067
1980.75,1.0157752509300204
1981.0,1.0010874383999075
1981.25,0.9840023584338075
1981.5,0.8898202215792324
1981.75,0.862264627216774
1982.0,0.8482377995253113
1982.25,0.7837693812596723
1982.5,0.7732234927348237
1982.75,0.7725476831687558
1983.0,0.7581556184700606
1983.25,0.7496372355807576
1983.5,0.8255718700592768
1983.75,0.8658519745926541
1984.0,0.8570514337341623
1984.25,0.8576430862466354
1984.5,0.8645378221544271
1984.75,0.8341446453407511
1985.0,0.8402296251163451
1985.25,0.8233606112854424
1985.5,0.8264174846637015
1985.75,0.8173798805404892
1986.0,0.8429467395411302
1986.25,0.689775998987566
1986.5,0.6698769760460186
1986.75,0.6725227222345378
1987.0,0.7157024657867983
1987.25,0.7502006152200079
1987.5,0.8126253698030812
1987.75,0.8162267683798561
1988.0,0.8160274271977271
1988.25,0.8234983398732266
1988.5,0.8425299643442494
1988.75,0.815886053827333
1989.0,0.7949009554652678
1989.25,0.7773517935545117
1989.5,0.7075268284854838
1989.75,0.6383129883304557
1990.0,0.6246498723428365
1990.25,0.6131566016081207
1990.5,0.6250452392314616
1990.75,0.6679110815439708
1991.0,0.666169594251786
1991.25,0.6284213230111226
1991.5,0.6275154080344545
1991.75,0.6358528606436074
1992.0,0.644533449965849
1992.25,0.6603369248597464
1992.5,0.6885737569903991
1992.75,0.6456845193989151
1993.0,0.6478646686421254
1993.25,0.6448442120225676
1993.5,0.6608543814685109
1993.75,0.6609203193648503
1994.0,0.67860512619761
1994.25,0.6993296235434718
1994.5,0.7015156575069837
1994.75,0.7183393899445798
1995.0,0.7207549530191182
1995.25,0.7466026375540682
1995.5,0.7538285786090262
1995.75,0.7282760108714579
1996.0,0.710246971648419
1996.25,0.7096955809286798
1996.5,0.6950589357438505
1996.75,0.669552754681362
1997.0,0.6664022775891756
1997.25,0.6602545930152022
1997.5,0.6682071071739808
1997.75,0.6772091468044605
1998.0,0.6731700026923468
1998.25,0.5761471455351201
1998.5,0.5695672717050023
1998.75,0.5671359817621481
1999.0,0.5637480597847887
1999.25,0.6169148216184859
1999.5,0.6494110187494527
1999.75,0.6500946135689949
2000.0,0.6513412674340469
2000.25,0.5859938003039691
2000.5,0.54743451498405
2000.75,0.5213040862156035
2001.0,0.4981147225378699
2001.25,0.5601548450298357
2001.5,0.5858055385235643
2001.75,0.547152135042372
2002.0,0.548354260359162
2002.25,0.6008587814677355
2002.5,0.6490048864734466
2002.75,0.696209741161155
2003.0,0.7335460862644259
2003.25,0.7252328615662397
2003.5,0.7277006626482025
2003.75,0.729465944398733
2004.0,0.7215626491093388
2004.25,0.736692890025369
2004.5,0.7350621651511182
2004.75,0.7428358588681544
2005.0,0.6410158032678945
2005.25,0.7489158895332699
2005.5,0.7313278463849635
2005.75,0.7472231707974621
2006.0,0.7315093366568537
2006.25,0.6831945907784343
2006.5,0.6775191825998453
2006.75,0.6611022664366154
2007.0,0.5995641206856885
2007.25,0.5519215976624495
2007.5,0.5605977056120359
2007.75,0.5118798623956178
2008.0,0.5371338466346562
2008.25,0.5324545298645227
2008.5,0.5876863528391594
2008.75,0.5599136053434006
2009.0,0.11284665713787037
2009.25,0.5161845860381891
2009.5,0.672994977164335
2009.75,0.7990857370500081
2010.0,0.8589214318814955
2010.25,0.855525910867798
2010.5,0.8317095543563655
2010.75,0.8275650121616814
2011.0,0.8497382771036693
2011.25,0.8122158871467833
2011.5,0.7999002082120644
2011.75,0.7686591170247838
2012.0,0.7638177258692184
2012.25,0.7525526296658482
2012.5,0.6997578135182025
2012.75,0.7134645955757322
2013.0,0.5759826126238929
2013.25,0.7020709854974938
2013.5,0.5387281597596691
2013.75,0.6647242915582227
2014.0,0.6117861449835059
2014.25,0.6131752219723887
2014.5,0.6153236816872161
2014.75,0.6210294743405207
2015.0,0.5870147002335551
2015.25,0.5313283949517899
2015.5,0.5660165574205281
2015.75,0.5228036649152166
2016.0,0.43975487682019276
2016.25,0.5044286257430595


==> dt_latex_shares.csv <==
years_dt,dt_mu,dt_cshare,dt_r,dt_KY,dt_nxy,dt_yk,dt_save,dt_wp
1948.0,0.4599450642375558,0.06019936613608598,0.25214876412848375,1.2494319422558235,0.05193670803897611,0.1496007548668801,0.2563587653031309,0.31942370237806844
1949.0,0.41655980568175127,0.07230315170623586,0.21231776652118092,1.3850202093235506,0.05156044424952885,0.1451550619507342,0.3043483823828696,0.3206448568230153
1950.0,0.4671242905959869,0.0695048706466606,0.25045792962854757,1.2712493898427388,0.030242577304272128,0.150336411097303,0.1482609770097663,0.3218270249605161
1951.0,0.517619906587322,0.06450958888960566,0.27568137545623833,1.23720175834708,0.03041166333367125,0.15551070323665614,0.13238272027118558,0.3229133968940812
1952.0,0.5007523961735854,0.07000427070079118,0.26043154687285225,1.2812102373541026,0.036102831430596685,0.15378228731715865,0.1653373138665335,0.32382530982271107
1953.0,0.42848909306226957,0.06965740099581232,0.2372840275154874,1.2641375671843573,0.03297391763115376,0.14637745753318815,0.17710081487567392,0.3244992484944724
1954.0,0.4134843520166173,0.07515576977982298,0.2162386100775915,1.3528038560368136,0.03988714038593956,0.14483991982577865,0.23356397885323574,0.32488475938699035
1955.0,0.41506831708183045,0.0725535034605362,0.2325835911566265,1.2611394318794777,0.029249318149011994,0.14500222892578737,0.16266087069486387,0.32494529071740597
1956.0,0.41302873256033673,0.07240634005763688,0.2232257641513067,1.3094380403458215,0.03422190201729107,0.14479323244262893,0.1961692673837817,0.3246572532275145
1957.0,0.39406926135297404,0.07682809713266565,0.20460992125372388,1.3815338180820416,0.0463026478254905,0.14285045303676158,0.2924301132711188,0.32402780354207017
1958.0,0.34456881356953906,0.0863212193568373,0.1703500578829246,1.5043560889526242,0.048729720604666196,0.13777813590918678,0.403141102500111,0.3231075045018874
1959.0,0.38590173542272727,0.08363727832976985,0.19981417125902534,1.3935354043516537,0.02578292038737265,0.14201352562456626,0.1684828546446004,0.3219912260639076
1960.0,0.34227919288015834,0.08481816149745391,0.18111715545019574,1.4079202403079174,0.029089261163386712,0.1375435181883693,0.22675375369994605,0.3208225764204379
1961.0,0.35758570189115607,0.08495642991543244,0.1871437588246546,1.4074647984229214,0.036794510139430275,0.13911197809724798,0.26911046079147616,0.3197934681991512
1962.0,0.4065605930849966,0.0810561085321928,0.2165914990091211,1.3345210496904374,0.03015397894201033,0.14413044137480163,0.1784903151273406,0.3190843106810622
1963.0,0.39177995515758524,0.08064876281645446,0.2150410706281356,1.3090318733367834,0.033625542802951686,0.14261586754218308,0.2054311980581775,0.3187755986358405
1963.0,0.38243243551923467,0.08485217857311737,0.2037247517372799,1.3578975574131382,0.03756613478624078,0.14165802602589256,0.24326213154914636,0.31878268814775423
1964.0,0.38163074756280446,0.07860908166096367,0.21957082608241446,1.2579886783452667,0.04672737981085143,0.14157587695988486,0.2866734472814492,0.3187972212280816
1965.0,0.40883557733029907,0.07599616442887765,0.2384392408503214,1.2170562215154082,0.06034989528175576,0.14436355929734843,0.3340543684773012,0.31864380345591536
1966.0,0.4001979677509153,0.07449198905822586,0.24157758063994497,1.1831200338673962,0.06879314836524685,0.14347846235433706,0.3836024801451366,0.3182126081687084
1967.0,0.3791166589259375,0.07742338108100201,0.2237076099619108,1.2288280206332336,0.062016713309215724,0.1413182579801776,0.3774518119679202,0.3174572730896038
1968.0,0.39514814065615644,0.07863981712667979,0.23175051250073117,1.2221342488914464,0.061124585130282946,0.14296100593503153,0.3528355790519832,0.31638739731806453
1969.0,0.3653271529318349,0.08080983475724493,0.2135382461199201,1.253053326142816,0.06277788815852087,0.13990524556177097,0.40554188643017947,0.3150609470308461
1970.0,0.32753157508554975,0.08657770470367768,0.1846433809470752,1.3362095471743303,0.05680144738502968,0.13603232793292372,0.44915329049061836,0.31353625178431005
1971.0,0.3647405359364057,0.08846327722648852,0.19601803565763376,1.3634458924653021,0.04836192744809732,0.13984513484426273,0.3345691862938782,0.3118623812670412
1972.0,0.3437519650459903,0.08775179091563934,0.18902796372386632,1.3533185075634664,0.0538539028360778,0.1376944333379544,0.40184568792107006,0.3100692057718819
1973.0,0.33024479266017787,0.08568313783009304,0.1878724042941232,1.3214216486966655,0.06395369653600608,0.13631035167999836,0.49449735979208764,0.30821520671299246
1974.0,0.3585094743667963,0.0879347323753096,0.19056456061334898,1.38482797407827,0.06868820510574639,0.13920663717933698,0.49322079588129863,0.30639856427183887
1975.0,0.36778140139921983,0.09465856750745956,0.17379155367567942,1.5471926851444744,0.05026401949945149,0.14015673271176413,0.3877149688022469,0.30471914061910077
1976.0,0.342296588869276,0.09789165148308682,0.16876759262451635,1.5110019653776654,0.044041812372448474,0.1375453007575682,0.37004333029816566,0.3032471908687794
1977.0,0.34191300790582413,0.09563575427851931,0.17279979785575386,1.474511047447647,0.05481767220550046,0.13750599516786446,0.44899683774719157,0.3020706092630945
1978.0,0.3382837763471402,0.09371442874425645,0.1762783445441321,1.4339499514294058,0.06555540325512374,0.13713410735231207,0.5298741051105968,0.30128876078359584
1979.0,0.3254210285410023,0.09437348238818381,0.16973799972553366,1.4464808115050098,0.07191633643745445,0.13581605996231286,0.6235187843132503,0.3010175133913485
1980.0,0.2913186426844249,0.10224748071456671,0.1433735861804493,1.5734962366718765,0.06563097275110974,0.13232158418245196,0.7814779859542255,0.3013732301876922
1981.0,0.3024270941116672,0.10647222782535344,0.14324332695842762,1.6210368034034437,0.06102956008288561,0.13345986860124642,0.7071021854076599,0.3024563894788753
1982.0,0.26463414354826487,0.11816995407818703,0.11896557643056134,1.7589749742172087,0.04477841443858846,0.12958722019040753,0.8788745232483157,0.3043240831267774
1983.0,0.29211410695868895,0.11747428746342045,0.1326516064622315,1.7042729416534135,0.035575002085872415,0.13240309550696314,0.4894072424764567,0.3069762727777733
1984.0,0.30653470759445955,0.11096781657850917,0.14750620286167881,1.5905540080868315,0.0521094215211451,0.1338807762728978,0.5697090777302796,0.3103777474112364
1985.0,0.3144804977800549,0.10991717738534677,0.15214617222471302,1.572456139521308,0.05592579107482833,0.13469498239537248,0.5722940242815089,0.3144804977800549
1986.0,0.31335405743967953,0.11143001170807855,0.15233341172813875,1.5662400806556522,0.04715753870170418,0.1345795559116228,0.48302754597290626,0.31923247263548993
1987.0,0.3014004418102377,0.11290890393826257,0.1480314557093511,1.564512094570182,0.03945056404270235,0.13335466741043323,0.43452105683660924,0.3245686125946921
1988.0,0.307004120011679,0.11120171462181054,0.15361469641755468,1.5290950424474667,0.037126793538580075,0.13392887702249454,0.3816765726223708,0.33042247986775225
1989.0,0.32382191611575106,0.11106642153150634,0.16143363888197523,1.5152442174080065,0.03971911763378369,0.1356521987104105,0.36695616021964234,0.33669175981022825
1990.0,0.30974649987127273,0.11378596437715809,0.1529336135650542,1.546379952260839,0.037402017193965256,0.13420988903258768,0.3843227963854032,0.34325211025915203
1991.0,0.3061762208127513,0.11847905252285841,0.14690394746053836,1.5956447925046378,0.029056710069862948,0.1338440420871623,0.32001315098543665,0.3499814356494545
1992.0,0.30621426722294237,0.11841066705683442,0.14984360485633688,1.5644899801359076,0.02914166021005568,0.13384794070761313,0.3112603183883777,0.35673420606377854
1993.0,0.33049159792103844,0.11555536261421301,0.16259052162229862,1.5277527080967581,0.033872629772727786,0.13633564184620683,0.30543298455472934,0.3633860539601362
1994.0,0.36209369954793685,0.1121360428093958,0.17878642789620414,1.4868920406261974,0.03919446993930305,0.13957391318570614,0.29689219135414097,0.36982189843892127
1995.0,0.36655661158532665,0.1125222568720935,0.18009926106048785,1.4893662172513242,0.051056910897732594,0.14003122834505882,0.38047997748854756,0.3759659477760399
1996.0,0.36574049593196867,0.11456734303866889,0.17946404028245874,1.4922013262415252,0.053739364084191665,0.13994760087112723,0.40254699953727696,0.38180495118093016
1997.0,0.36474823918244886,0.11474288929968837,0.1806158775288129,1.4797376904719521,0.05435189493143136,0.13984592419685635,0.4053457777319269,0.3873382616309987
1998.0,0.34724519683110383,0.11479562503247323,0.1762395241705008,1.4624677290354786,0.05862221400749379,0.13805238523955612,0.46480369652995,0.39257062900089684
1999.0,0.34914635694120577,0.11447599326796036,0.17840431668622764,1.450584696876524,0.05998847209482032,0.13824719735582064,0.4677903272681166,0.39749221880698465
2000.0,0.32737300761033533,0.11628616541697498,0.16917991778997216,1.457810509614871,0.07002341741737156,0.1360160795037393,0.6066346025350483,0.4020897942122387
2001.0,0.2970014258136594,0.12588540898641357,0.1470088057105592,1.5576674019361438,0.055550585083866705,0.1329038996864413,0.6255643100428687,0.40633322229328894
2002.0,0.3186324860852579,0.129960009720404,0.15164472625330896,1.5934519416730966,0.02743662419775872,0.13512043716067298,0.2793159759692608,0.4102438013215289
2003.0,0.34339984568502757,0.12742459951119028,0.16332730035355153,1.565078112620812,0.024626480495004766,0.1376583516226257,0.21458562964253752,0.41388174970570485
2004.0,0.3813491232874783,0.1203239336516612,0.18442269567807942,1.4969418501056089,0.027695192715163283,0.14154701888487253,0.19593998315635,0.41730416959093275
2005.0,0.40619455193888876,0.11734873950372857,0.1913471613094258,1.509616588434174,0.03582903479285532,0.14409293309239332,0.23418380630763733,0.4205394179838223
2006.0,0.4164849329689566,0.11723989073885246,0.19303492202306372,1.5231807795648908,0.04154603035197271,0.14514738973441083,0.26472419504934164,0.4236167314689486
2007.0,0.4049902615223095,0.12005202782282387,0.182868266716948,1.5762783756230914,0.046806041779141994,0.1439695293015162,0.3197434511938455,0.42655568619203094
2008.0,0.3828973770990526,0.12805421261378952,0.16527449971805497,1.6752768501622144,0.04527579295359574,0.1417056686482169,0.35903071185487756,0.4293700720107273
2009.0,0.394603044317086,0.1411809483571837,0.1519205872200901,1.8624867514814667,0.013612738974136701,0.14290514984441713,0.11803675415611879,0.4320508546496551
2010.0,0.4347948972883831,0.13758793749589077,0.17200201607073848,1.761818141971115,0.015589500829151087,0.14702361408755274,0.10790625043756612,0.43462645453413395
2011.0,0.4323857291600385,0.13434431135009653,0.17222283714927772,1.7527526273791496,0.028180851642622073,0.14677674632558677,0.19554243931039222,0.4370880247031755
2012.0,0.4309831046344707,0.13404028217462563,0.1719550916913413,1.751502248176642,0.03330632062142097,0.1466330192135469,0.23202779818229416,0.4394100352362463
2013.0,0.44447561427363447,0.13439329905845043,0.177441400046305,1.734134461716516,0.035109645503562936,0.1480155983780045,0.23154029006279922,0.44157551567939224
2014.0,0.43517983333231125,0.1335196083724781,0.17648035385118427,1.7181697652514563,0.0435316667566546,0.14706305853252383,0.29296906531340733,0.44358153436699443
2015.0,0.43756573102660895,0.13257621827316304,0.1798253983691439,1.6926398425175362,0.042787956958115575,0.14730754177017805,0.281421866377441,0.4454792114551318
2016.0,0.4342552409979665,0.13411444008952814,0.17922171558118716,1.6893825067810444,0.043069459112930725,0.14696831543941002,0.28573987812216817,0.44733040535875024


==> dt_latex_un.csv <==
period_dt,dt_un,dt_mt
1951.0861498371335,4.447398333333333,0.7572566514729795
1951.3343973941367,4.745224153333333,0.7094328587956188
1951.5826449511399,4.66530102,0.7402214297869213
1951.830892508143,4.252036003333333,0.8060169172248205
1952.0791400651467,4.391684926666667,0.7841756261190703
1952.32738762215,4.393933126666667,0.8678190441070691
1952.5756351791533,3.8922619800000002,0.9634442807605988
1952.8238827361565,3.6834514533333333,1.0467157717488882
1953.0721302931597,3.5694327799999996,0.9569304179875587
1953.320377850163,4.00611755,0.7289495688935356
1953.568625407166,5.916614393333333,0.39623995288429037
1953.8168729641693,7.742516996666666,0.27063272324674775
1954.0651205211727,8.004365166666666,0.2592399541672608
1954.313368078176,8.330041253333333,0.25063170291128456
1954.5616156351791,7.126413543333334,0.33505436069983113
1954.8098631921823,6.47651429,0.4162433837318418
1955.0581107491855,5.80044187,0.5213461015187977
1955.3063583061887,5.88530089,0.5548696109898285
1955.554605863192,5.77172345,0.5878103886252151
1955.8028534201956,5.603571263333333,0.6050246628155556
1956.0511009771988,6.0556104133333335,0.532320961589766
1956.299348534202,5.511294493333334,0.6038940634584488
1956.5475960912052,5.85254631,0.5596412719285876
1956.7958436482083,5.361064153333333,0.5680928243726123
1957.0440912052118,5.78553714,0.489936314630361
1957.292338762215,6.0379188,0.4132298818575255
1957.5405863192182,7.483262723333333,0.27627839839433
1957.7888338762216,9.579039226666666,0.1888644894450127
1958.0370814332248,10.438783626666668,0.18350490192353844
1958.285328990228,9.97025798,0.21703495092401562
1958.5335765472312,8.60081516,0.2803740870718357
1958.7818241042344,7.76726844,0.35334440028713304
1959.0300716612376,7.099326053333333,0.4186663587283279
1959.2783192182408,7.683295996666666,0.38291064253814483
1959.5265667752444,7.595836690000001,0.38914564958358033
1959.7748143322476,7.160350276666667,0.3879649283431739
1960.023061889251,7.49769909,0.34419606510388373
1960.2713094462542,8.094108910000001,0.2881138833019928
1960.5195570032574,9.11938815,0.23378687013649824
1960.7678045602606,9.744954816666667,0.22319822669490577
1961.0160521172638,9.836441800000001,0.23747287472632803
1961.264299674267,9.23970705,0.2820527587607559
1961.5125472312704,8.33745738,0.3331765622006581
1961.7607947882736,7.743860443333333,0.36060660111392356
1962.0090423452768,7.604963893333334,0.36002086658078625
1962.25728990228,7.729251176666666,0.3402786171333274
1962.5055374592832,7.860092113333334,0.3370861755807839
1962.7537850162864,8.041993326666667,0.3268537810213031
1963.0020325732896,7.930997819999999,0.33095808409399236
1963.2502801302933,7.635330536666667,0.3472608945809465
1963.4985276872965,7.8059137666666665,0.3538748262428116
1963.7467752442997,7.538249186666666,0.37480666429358994
1963.9950228013029,7.129763816666667,0.42250993591540825
1964.243270358306,7.0187826033333325,0.4437279740555675
1964.4915179153095,6.764028239999999,0.4785292010172035
1964.7397654723127,6.735611940000001,0.513777960988013
1964.9880130293159,6.253206013333333,0.5754735587648586
1965.2362605863193,5.895495996666667,0.6777679792476713
1965.4845081433225,5.528526036666666,0.7831479524591072
1965.7327557003257,5.144752533333333,0.8821189152891122
1965.981003257329,5.173790400000001,0.8753144085446083
1966.229250814332,5.0182052299999995,0.875116036448517
1966.4774983713353,5.072818996666667,0.8538680959010342
1966.7257459283385,5.08895278,0.8247502697427233
1966.9739934853421,5.16700284,0.7992584236544064
1967.2222410423456,5.237043543333333,0.7953890568266079
1967.4704885993488,5.14604557,0.8256071098842069
1967.718736156352,4.903685123333333,0.8897245562773985
1967.9669837133551,4.85464,0.9217967208087862
1968.2152312703583,4.588523876666667,1.0441522609301368
1968.4634788273615,4.52697574,1.0812403990951385
1968.7117263843647,4.505793156666667,1.107276396881662
1968.9599739413682,4.58553635,1.0385921562455749
1969.2082214983714,4.84003095,0.9994462706997078
1969.4564690553746,4.83178683,0.9165526453155831
1969.7047166123778,5.815498466666667,0.6716298873440426
1969.952964169381,6.493448363333333,0.5433463532626507
1970.2012117263841,7.096741089999999,0.45775077736058284
1970.4494592833873,7.9372321066666665,0.3913718578329812
1970.697706840391,7.864027046666666,0.3965918632796441
1970.9459543973942,7.892223806666667,0.41105394567711695
1971.1942019543974,7.94081929,0.4073847919681004
1971.4424495114006,7.981314616666668,0.42563431209779967
1971.6906970684038,7.705166786666666,0.46910865542823227
1971.9389446254072,7.553126106666667,0.5008037196614089
1972.1871921824104,7.44226183,0.5477863204609075
1972.4354397394136,6.79319373,0.6813230493345669
1972.683687296417,6.625060840000001,0.6927974782629661
1972.9319348534202,6.43776257,0.7167754843635447
1973.1801824104234,6.302721259999999,0.7181916866778275
1973.4284299674266,6.5868348800000005,0.649610612278501
1973.6766775244298,6.7734702166666665,0.6296334202345047
1973.924925081433,7.07360353,0.568974204468795
1974.1731726384362,7.66061935,0.4528746228590626
1974.4214201954399,9.664393330000001,0.29026725785521096
1974.6696677524433,11.319192450000001,0.23180511828292208
1974.9179153094465,11.787433636666668,0.23635394616260233
1975.1661628664497,11.251105236666668,0.2577532278659093
1975.4144104234529,10.860081796666668,0.28026602431459685
1975.662657980456,10.222784406666667,0.3120049156657237
1975.9109055374593,10.160852043333334,0.3165816611078499
1976.1591530944625,10.297845839999999,0.3124999366059979
1976.4074006514659,10.266888186666668,0.3366223505332265
1976.655648208469,9.880543443333332,0.37068143823534516
1976.9038957654723,9.375204953333334,0.41437510677236916
1977.1521433224755,9.098606553333333,0.44912260274087173
1977.4003908794787,8.704399356666666,0.5039654531999219
1977.6486384364819,8.254028633333334,0.5649332951035447
1977.896885993485,7.97404344,0.5937630998579438
1978.1451335504887,7.76945704,0.6322124266927545
1978.393381107492,7.784442196666667,0.6270883380387873
1978.641628664495,7.6969239400000005,0.637319162420552
1978.8898762214983,7.422934980000001,0.6505181211157938
1979.1381237785015,7.789822006666667,0.6296043076709814
1979.386371335505,7.927845416666667,0.5730608296175804
1979.6346188925081,8.505301473333333,0.4632397281360812
1979.8828664495113,9.957898276666667,0.3628856585550366
1980.1311140065147,9.91216942,0.3852965163251065
1980.379361563518,9.623992576666668,0.38850951495904057
1980.6276091205211,9.61459971,0.38515121646387285
1980.8758566775243,9.654448096666666,0.3800443579911592
1981.1241042345275,9.919441383333334,0.3339225157340056
1981.3723517915307,10.983706053333334,0.2753737877148867
1981.6205993485344,11.798448426666667,0.23274721530823658
1981.8688469055376,12.52313305,0.1944037804589176
1982.117094462541,13.276841996666667,0.1676439167068596
1982.3653420195442,13.98024773,0.1667956286277742
1982.6135895765474,13.49442996,0.18855709763086181
1982.8618371335506,12.919803913333332,0.21801783718359227
1983.1100846905538,12.04613611,0.2620678561289334
1983.358332247557,10.849394559999999,0.3215128701064765
1983.6065798045602,10.17206665,0.36483992570944995
1983.8548273615636,9.692421260000001,0.3958699101039021
1984.1030749185668,9.6248577,0.4024320716802987
1984.35132247557,9.443317126666665,0.4153321105396382
1984.5995700325732,9.409951860000001,0.42235921143293803
1984.8478175895764,9.42715676,0.4220221917993218
1985.0960651465796,9.199388383333334,0.4338724625195667
1985.3443127035832,8.919169146666666,0.43583793408442145
1985.5925602605864,9.2538781,0.41735213133707744
1985.8408078175896,9.261956283333333,0.41890986961653787
1986.0890553745928,9.021631616666667,0.44106606900102835
1986.337302931596,8.723474786666667,0.44689738244138805
1986.5855504885992,8.441857726666667,0.48733156006732675
1986.8337980456026,8.037133196666668,0.5256970372797718
1987.0820456026058,7.76018666,0.5584872573555093
1987.330293159609,7.480788803333334,0.5617343951723618
1987.5785407166125,7.24784412,0.5909105978533743
1987.8267882736156,7.035780186666666,0.6032254431329316
1988.0750358306188,7.019865670000001,0.5943941506108928
1988.323283387622,6.87277688,0.6128604922774749
1988.5715309446252,6.599126900000001,0.6141005293113757
1988.8197785016284,6.711413683333333,0.5745359908429536
1989.068026058632,6.788785833333333,0.5649618331183084
1989.3162736156353,6.883354233333333,0.5504826003253372
1989.5645211726387,6.819140539999999,0.5169747451625529
1989.812768729642,6.887246216666667,0.4870448719331264
1990.061016286645,7.458036343333333,0.40300885539986414
1990.3092638436483,8.007742783333333,0.3337278536646338
1990.5575114006515,8.557969003333334,0.2883165277237339
1990.8057589576547,8.811086243333333,0.2771694972379166
1991.0540065146579,8.875406383333333,0.2683195525251472
1991.3022540716613,9.246289136666666,0.2553892068312878
1991.5505016286645,9.525630906666667,0.25722783270206173
1991.7987491856677,9.895493969999999,0.24503563554034324
1992.046996742671,9.672713906666667,0.25528782785873094
1992.295244299674,9.469728883333334,0.27127718235231185
1992.5434918566773,9.087417556666667,0.2847002487570003
1992.791739413681,8.988903030000001,0.29504981615289605
1993.0399869706841,8.640930253333334,0.32608747942034433
1993.2882345276873,8.403391786666667,0.3512462136344979
1993.5364820846905,8.25641716,0.37566174441877537
1993.7847296416937,7.704788273333333,0.40997126520298593
1994.032977198697,7.493176503333334,0.43594656021465417
1994.2812247557004,7.03658648,0.47438039775088797
1994.5294723127035,6.99216046,0.4567991761008304
1994.7777198697067,7.087383113333334,0.4510428786901656
1995.0259674267102,7.01949255,0.458814874660189
1995.2742149837134,7.0078451033333335,0.47016857428323516
1995.5224625407166,6.880421563333333,0.46111550427186354
1995.7707100977198,6.775904103333333,0.47557336917434023
1996.018957654723,6.45646755,0.5105636495920046
1996.2672052117262,6.631636826666667,0.5116032878202791
1996.5154527687298,6.39216021,0.5226284985740245
1996.763700325733,6.10000579,0.5625619844866497
1997.0119478827364,5.95139666,0.6085763745043163
1997.2601954397396,5.742895193333333,0.6311341552777314
1997.5084429967428,5.573876963333333,0.6678800967942126
1997.756690553746,5.49519474,0.6713124534354812
1998.0049381107492,5.53195778,0.6518483213285293
1998.2531856677524,5.318496823333334,0.7166409011501473
1998.5014332247556,5.22801205,0.7231264347380503
1998.749680781759,5.162157786666667,0.7159211946117043
1998.9979283387622,5.06896072,0.7302731857070413
1999.2461758957654,4.910782946666667,0.7955499485076164
1999.4944234527686,4.883662686666667,0.791073192931651
1999.7426710097718,4.891834503333333,0.7405016997064268
1999.990918566775,4.837241083333333,0.7370950399288648
2000.2391661237787,4.900662173333333,0.7015185031490155
2000.4874136807819,5.23149901,0.6219762386497544
2000.735661237785,5.467366406666667,0.5492424896550202
2000.9839087947882,6.189312596666666,0.41141835410987454
2001.2321563517914,6.916240323333334,0.3512182222181977
2001.4804039087946,7.11730018,0.3437340055536
2001.728651465798,7.143363663333333,0.33066340332351035
2001.9768990228013,7.06368177,0.3331785709500891
2002.2251465798045,7.282380963333334,0.31854044904752626
2002.4733941368079,7.397728703333333,0.29639680474495056
2002.721641693811,7.71387647,0.2913814783839221
2002.9698892508143,7.52376894,0.2849020890593405
2003.2181368078175,7.166358703333334,0.31949208547816804
2003.4663843648207,7.023510833333333,0.34459349376323106
2003.7146319218239,6.93591416,0.3574081814459515
2003.9628794788275,6.74299797,0.36047417656123387
2004.2111270358307,6.633890749999999,0.37877328506913516
2004.4593745928341,6.534927336666667,0.4099690266786002
2004.7076221498373,6.28698065,0.44042297537697545
2004.9558697068405,6.1981490500000005,0.4565634475184089
2005.2041172638437,6.052943386666667,0.46189345401307186
2005.452364820847,5.877016046666667,0.5097519117694301
2005.7006123778501,5.804450376666668,0.4950977304574155
2005.9488599348533,5.661879219999999,0.5162043888560061
2006.1971074918567,5.663997266666667,0.514820073458497
2006.44535504886,5.58368741,0.5490205529942505
2006.6936026058631,5.670280326666666,0.5250425146346235
2006.9418501628663,5.81910289,0.4846270727918254
2007.1900977198695,6.0896950966666665,0.442230179063772
2007.4383452768727,6.198862023333334,0.4211434265696787
2007.6865928338764,6.974894493333333,0.3484969348823909
2007.9348403908796,7.804343313333334,0.26322191406684664
2008.1830879478828,9.14162397,0.19866320028186726
2008.431335504886,10.856179003333333,0.1448225344090797
2008.6795830618892,11.86272047,0.1260668997589569
2008.9278306188924,12.260790226666666,0.12780883264597412
2009.1760781758958,12.343783836666667,0.13414089184531722
2009.424325732899,12.406706063333333,0.15287181122774898
2009.6725732899022,11.938837683333333,0.15528538045674764
2009.9208208469056,11.88013285,0.15887753224855816
2010.1690684039088,11.768531723333334,0.163856768667293
2010.417315960912,11.25234125,0.1840188450155069
2010.6655635179152,11.209580619999999,0.1913194254116343
2010.9138110749184,11.105004280000001,0.19608532406619247
2011.1620586319216,10.528731123333333,0.2173787450093251
2011.4103061889252,10.221050376666668,0.23530123936914724
2011.6585537459284,10.1511747,0.23691010349767364
2011.9068013029319,9.800455333333332,0.23589132772947333
2012.155048859935,9.771523853333333,0.24868126230714296
2012.4032964169382,9.39189466,0.2683466382419089
2012.6515439739414,9.190069853333332,0.2724608101210528
2012.8997915309446,8.893701646666669,0.2871146566937537
2013.1480390879478,8.31005862,0.3080266509100285
2013.396286644951,8.052677593333334,0.355592144050648
2013.6445342019545,7.591990490000001,0.4010051512990855
2013.8927817589577,7.310063296666667,0.41549854669921515
2014.1410293159608,6.994747833333334,0.45921505007185925
2014.389276872964,6.7282506600000005,0.5111290439264341
2014.6375244299672,6.5390704133333335,0.5326963524720721
2014.8857719869704,6.180857216666666,0.5536991697560165
2015.134019543974,6.122878016666667,0.5747680245956599
2015.3822671009773,6.122207673333333,0.60077810709251
2015.6305146579805,5.91353624,0.6070111299789874
2015.8787622149837,6.007028843333333,0.5828036708657712
2016.1270097719869,5.755219266666667,0.5997035744471462
2016.37525732899,5.51945814,0.6571114964216755
2016.6235048859935,5.276698276666667,0.7234271165881351
2016.8717524429967,5.172806046666667,0.7311553817826392


==> dt_latex_wages.csv <==
years_dt,dt_w_share,dt_XY,dt_s,dt_nxy
1948.0,0.6247579137614571,0.11213607417506209,0.24869018436447457,0.05193670803897611
1949.0,0.6336324508634894,0.12386359595576471,0.29239606847182414,0.05156044424952885
1950.0,0.6121006391317727,0.09974744795093272,0.14378065450897679,0.030242577304272128
1951.0,0.5944169286523947,0.09492125222327691,0.12891141322941405,0.03041166333367125
1952.0,0.5963281653157456,0.10610710213138787,0.1606250110676998,0.036102831430596685
1953.0,0.6303829457290533,0.10263131862696608,0.17128599575888695,0.03297391763115376
1954.0,0.6323158046831703,0.11504291016576254,0.2246655312578541,0.03988714038593956
1955.0,0.6341261585237071,0.10180282160954819,0.1571500659563399,0.029249318149011994
1956.0,0.6352933527773774,0.10662824207492795,0.18907329404667475,0.03422190201729107
1957.0,0.6404963771402112,0.12313074495815615,0.2802057881396442,0.0463026478254905
1958.0,0.657411633813553,0.1350509399615035,0.37952418222496,0.048729720604666196
1959.0,0.6379145997295936,0.1094201987171425,0.16114565694517632,0.02578292038737265
1960.0,0.6601833294772201,0.11390742266084063,0.21495805746664245,0.029089261163386712
1961.0,0.6516453172943173,0.12175094005486271,0.2559373377398052,0.036794510139430275
1962.0,0.6298979768561296,0.11121008747420313,0.17170833010280007,0.03015397894201033
1963.0,0.6378556216548497,0.11427430561940614,0.19753249355405872,0.033625542802951686
1963.0,0.6385104786582322,0.12241831335935816,0.2330173372670135,0.03756613478624078
1964.0,0.6451733050324413,0.1253364614718151,0.27602205070363967,0.04672737981085143
1965.0,0.6338098740408279,0.1363460597106334,0.32316880991268443,0.06034989528175576
1966.0,0.6396927355534389,0.1432851374234727,0.37135288225962443,0.06879314836524685
1967.0,0.6476784393689117,0.13944009439021773,0.3638457880420676,0.062016713309215724
1968.0,0.6381299443480314,0.13976440225696274,0.3408139658719193,0.061124585130282946
1969.0,0.6516153556834859,0.1435877229157658,0.3897667417292074,0.06277788815852087
1970.0,0.6667000468522937,0.14337915208870736,0.4266152510231909,0.05680144738502968
1971.0,0.6442767372069935,0.13682520467458584,0.31950095056479144,0.04836192744809732
1972.0,0.6564331673298168,0.14160569375171714,0.38253137696388667,0.0538539028360778
1973.0,0.6660581999429602,0.14963683436609912,0.4704628598119829,0.06395369653600608
1974.0,0.6481661332193906,0.156622937481056,0.4698596985103819,0.06868820510574639
1975.0,0.6364524119056361,0.14492258700691105,0.3658820943478581,0.05026401949945149
1976.0,0.6471001843692118,0.1419334638555353,0.34795583090225585,0.044041812372448474
1977.0,0.6495690347864513,0.15045342648401977,0.42342748287892373,0.05481767220550046
1978.0,0.6535112476586292,0.1592698319993802,0.500848923521419,0.06555540325512374
1979.0,0.6601037580255892,0.16628981882563826,0.5867278058659877,0.07191633643745445
1980.0,0.6721547209923454,0.16787845346567645,0.714540348823413,0.06563097275110974
1981.0,0.6613250673330826,0.16750178790823905,0.6463997648614944,0.06102956008288561
1982.0,0.6725725741871309,0.1629483685167755,0.7494972808150729,0.04477841443858846
1983.0,0.6564511689761412,0.15304928954929287,0.4380545936560693,0.035575002085872415
1984.0,0.6544156012421783,0.16307723809965427,0.5241368743610396,0.0521094215211451
1985.0,0.650839639995237,0.1658429684601751,0.529678488256145,0.05592579107482833
1986.0,0.6499792932202907,0.15858755040978273,0.44715920560697114,0.04715753870170418
1987.0,0.6554940932276274,0.15235946798096492,0.400052468736704,0.03945056404270235
1988.0,0.653906814639034,0.14832850816039062,0.3538635389320607,0.037126793538580075
1989.0,0.6443221906574483,0.15078553916529003,0.34295127404731995,0.03971911763378369
1990.0,0.6497205615790359,0.15118798157112334,0.35603615180573794,0.037402017193965256
1991.0,0.6471144287133587,0.14753576259272136,0.29416559488334526,0.029056710069862948
1992.0,0.6471605145579824,0.1475523272668901,0.2872594690310675,0.02914166021005568
1993.0,0.6360465276664558,0.1494279923869408,0.28575062012615005,0.033872629772727786
1994.0,0.6220278405797488,0.15133051274869885,0.2810640913820044,0.03919446993930305
1995.0,0.619243987952489,0.1635791677698261,0.36047561713675985,0.051056910897732594
1996.0,0.6176361780391836,0.16830670712286055,0.3812401086646437,0.053739364084191665
1997.0,0.6179929892232611,0.16909478423111973,0.3841492051433535,0.05435189493143136
1998.0,0.627459758287601,0.17341783903996702,0.43933207659573364,0.05862221400749379
1999.0,0.6267334350902847,0.17446446536278068,0.44274917585968865,0.05998847209482032
2000.0,0.6370815724130238,0.18630958283434654,0.5706025762239397,0.07002341741737156
2001.0,0.6451237665606844,0.18143599407028027,0.5751227394566815,0.055550585083866705
2002.0,0.6284014067867757,0.15739663391816272,0.2583603811553807,0.02743662419775872
2003.0,0.6169554175120208,0.15205108000619505,0.2008876195825746,0.024626480495004766
2004.0,0.603606015078531,0.1480191263668245,0.18608609708838503,0.027695192715163283
2005.0,0.5937904116337726,0.15317777429658389,0.22317346040727712,0.03582903479285532
2006.0,0.5887330262508095,0.15878592109082518,0.2524724069195355,0.04154603035197271
2007.0,0.5916966777635752,0.16685806960196586,0.3034080514815671,0.046806041779141994
2008.0,0.5950652440864116,0.17333000556738526,0.336668024256955,0.04527579295359574
2009.0,0.5758689706681138,0.1547936873313204,0.10921758810726777,0.013612738974136701
2010.0,0.5593757901350749,0.15317743832504185,0.10170488549736571,0.015589500829151087
2011.0,0.5637916583418155,0.1625251629927186,0.18433307914157943,0.028180851642622073
2012.0,0.5647799881425695,0.1673466027960466,0.21868598037328607,0.03330632062142097
2013.0,0.5578994541860255,0.16950294456201337,0.2190166648284985,0.035109645503562936
2014.0,0.5632571834795387,0.17705127512913268,0.27695638865771827,0.0435316667566546
2015.0,0.563044147750636,0.17536417523127862,0.26658291651709354,0.042787956958115575
2016.0,0.5631115287723265,0.17718389920245886,0.2705767134334528,0.043069459112930725


==> dt_mech_Dechezlepretre.csv <==
years_dt,dt_mech
1963.0,0.10305032036107535
1964.0,0.10332663016104185
1965.0,0.10225792138162346
1966.0,0.10386321710635699
1967.0,0.1062837246154489
1968.0,0.10604358985175628
1969.0,0.10981065494870025
1970.0,0.10924457455189061
1971.0,0.11035444946918585
1972.0,0.11090610343229525
1973.0,0.11215568092428968
1974.0,0.11119536603422568
1975.0,0.10989253791872275
1976.0,0.10881498740872489
1977.0,0.11094663949438036
1978.0,0.11266553945082577
1979.0,0.11109656798732093
1980.0,0.11522540161673837
1981.0,0.11665375087930897
1982.0,0.12076540945807507
1983.0,0.12222944447042941
1984.0,0.12753242356513148
1985.0,0.12579518065227904
1986.0,0.1257796888953991
1987.0,0.12501939077822116
1988.0,0.12328206565659526
1989.0,0.1268370894830236
1990.0,0.12728134592968865
1991.0,0.12390695977043777
1992.0,0.12436709976394489
1993.0,0.12185501828740483
1994.0,0.12067328033195657
1995.0,0.1227502888766968
1996.0,0.12374486595614746
1997.0,0.12374396483316087
1998.0,0.12557714941404466
1999.0,0.1277015505425425
2000.0,0.13295559344080427
2001.0,0.13454775187496468
2002.0,0.143433486680401
2003.0,0.14963507007742857
2004.0,0.161292851314251
2005.0,0.16623228141210217
2006.0,0.17186535527585453
2007.0,0.17832732957260974
2008.0,0.18274581513863092
2009.0,0.1792613894343218
2010.0,0.1809274078727369
2011.0,0.18087049335998057
2012.0,0.18612504168828334
2013.0,0.182506938558852
2014.0,0.19145665407764673
2015.0,0.19940523871986657
2016.0,0.19005514900912274


==> dt_mech_Mann.csv <==
years_dt,dt_mech
1975.0,0.11422730864364582
1976.0,0.11505357219585638
1977.0,0.1144533169602698
1978.0,0.1156349988488941
1979.0,0.1159222522441126
1980.0,0.11590194628733322
1981.0,0.11922326293410497
1982.0,0.11837217739291839
1983.0,0.11957740184266691
1984.0,0.12095792595522994
1985.0,0.12171942693997825
1986.0,0.12481708492349315
1987.0,0.12290300138391308
1988.0,0.12457138375434837
1989.0,0.12364021247341711
1990.0,0.12425404584625539
1991.0,0.12574171484966307
1992.0,0.12743985679123793
1993.0,0.13107382334221385
1994.0,0.13352827382653154
1995.0,0.13710552845258311
1996.0,0.13557432563482366
1997.0,0.1398955584362827
1998.0,0.13874178984371352
1999.0,0.14005169062051198
2000.0,0.1402150135237668
2001.0,0.15137813051777346
2002.0,0.1548444028290231
2003.0,0.1590536979875268
2004.0,0.15457133548197036
2005.0,0.16058016584024487
2006.0,0.16106359903956569
2007.0,0.16400071550879458
2008.0,0.1643724820268374
2009.0,0.16407582983343694
2010.0,0.16577805540284046
2011.0,0.16852388420875217
2012.0,0.16964384185482173
2013.0,0.1706963713969256


==> dt_mech_model.csv <==
years_dt,dt_mech
1948.0,0.07554293027917669
1949.0,0.0891042004410294
1950.0,0.0874773028141543
1951.0,0.08285564127096116
1952.0,0.08931203043086124
1953.0,0.08627667977852853
1954.0,0.09249897715943005
1955.0,0.08935622908980305
1956.0,0.08909784324456928
1957.0,0.09377578051347316
1958.0,0.1031020704752487
1959.0,0.10172773033801254
1960.0,0.10120327561299289
1961.0,0.10206024514783724
1962.0,0.09946741171467517
1963.0,0.0983422308730524
1963.0,0.10305032036107535
1964.0,0.0954350524534307
1965.0,0.09334861095276828
1966.0,0.09116397148129757
1967.0,0.093892896274287
1968.0,0.09603171606466512
1969.0,0.09741060823660479
1970.0,0.10262022997017206
1971.0,0.10660880592643518
1972.0,0.10477253601153022
1973.0,0.10168439360761387
1974.0,0.10568127619208093
1975.0,0.11422730864364582
1976.0,0.11680320165940693
1977.0,0.11409192431447744
1978.0,0.11161829649757833
1979.0,0.11175379879385644
1980.0,0.11919901558444149
1981.0,0.12476374277767008
1982.0,0.1360460724661198
1983.0,0.13700087480735884
1984.0,0.1302775586666617
1985.0,0.12951439932359832
1986.0,0.13122943778538873
1987.0,0.13224362987646746
1988.0,0.13058029868144466
1989.0,0.1314257667661431
1990.0,0.13378303452352122
1991.0,0.13907294019012287
1992.0,0.13899509718380268
1993.0,0.13715049725081235
1994.0,0.13497999775381184
1995.0,0.1357109875736091
1996.0,0.1381280095394287
1997.0,0.13827934288943922
1998.0,0.1372755913980389
1999.0,0.13700924068134504
2000.0,0.13782367909368715
2001.0,0.1471430206601125
2002.0,0.15342071334046767
2003.0,0.1521165453350985
2004.0,0.1460609413639294
2005.0,0.14398116246098902
2006.0,0.14447828594088308
2007.0,0.14722226282647252
2008.0,0.1555492214814885
2009.0,0.172363958775458
2010.0,0.1708654499318314
2011.0,0.16666917003840281
2012.0,0.166194266513015
2013.0,0.1675728838442578
2014.0,0.16583982994356242
2015.0,0.16483227527890904
2016.0,0.16651425097397712


==> dt_moments.csv <==
mom_mu,mom_cs,mom_xy
0.4650817593897451,0.06769644151253193,0.10656779851056507
0.3770447710159892,0.08249012049926911,0.11814958844008099
0.29707495390641797,0.10828420817470343,0.1634574927275461
0.3353637940212913,0.12051009874787212,0.17059576849469313
0.4200232944621109,0.13493349850833944,0.16344597359575433


==> dt_results_nash_SEP.csv <==
years_dt,dt_lpower,dt_mech,dt_mech_p,dt_Un,dt_ss,dt_XY,dt_mu,dt_nXY,dt_wshare,dt_capshare,dt_theta,dt_corridor,dt_ky,dt_rs
1949.0,0.02542144704240355,0.09010432137310831,0.1649726902004075,5.846860037857238,0.44155208874930524,0.0868114837608875,0.4650817593897451,0.015159462954335207,0.6109037445471937,0.0716520208065523,0.9351139362528851,0.9402641350019322,0.7558230042885262,0.42429048032391564
1962.5,0.038047132970982445,0.10037462930732932,0.2349469810592154,7.09330087530372,0.5689561032862205,0.10036985915783593,0.3770447710159892,0.017526993802907356,0.6433499362936251,0.08284286535492857,0.6537721531510368,0.952080081010502,0.873869887710217,0.31682860244007943
1980.0,0.07307457875947372,0.1266148828340975,0.30987688261957413,10.980031676891777,0.7423267812768878,0.13123626902212163,0.29707495390641797,0.022917001842318402,0.6626462017335573,0.10831926717980322,0.3361070762916901,0.9657741061307292,1.142608303584422,0.20324369005271076
1998.0,0.05266597047584322,0.14337369986449489,0.2724051025098837,9.014656706793511,0.6347343784061399,0.14603531619377472,0.3353637940212913,0.025501270391483324,0.628325556734361,0.12053404580229139,0.44693865136082356,0.942539392739089,1.271456179349065,0.20069857245441775
2009.0,0.03157911548332398,0.16654562187031063,0.1993949755723603,7.050296309160542,0.4790090818492107,0.16349485826397184,0.4200232944621109,0.02433840619944297,0.5692690665638668,0.13915645206452887,0.6605960527208944,0.897089864858245,1.4234676502319266,0.21180000884469888


==> dt_savings.csv <==
years_dt,save_with,save_without
1950.0,0.489889263,0.345341578
1950.25,0.517912378,0.381809984
1950.5,0.500133568,0.400424734
1950.75,0.51821061,0.410458278
1951.0,0.412871557,0.338461245
1951.25,0.521008403,0.307155832
1951.5,0.583776909,0.293660552
1951.75,0.575637018,0.310750433
1952.0,0.588642794,0.32772301
1952.25,0.544870173,0.310157058
1952.5,0.549686298,0.318061056
1952.75,0.591031875,0.333575912
1953.0,0.602647806,0.345259626
1953.25,0.549330431,0.328757006
1953.5,0.539982382,0.328349269
1953.75,0.480902289,0.284425838
1954.0,0.522633745,0.32033983
1954.25,0.56807158,0.341253417
1954.5,0.56968743,0.343476479
1954.75,0.603175249,0.354004356
1955.0,0.629228101,0.368560797
1955.25,0.638110488,0.370073745
1955.5,0.609459507,0.363321799
1955.75,0.61090682,0.369382414
1956.0,0.584655322,0.364942144
1956.25,0.579612285,0.371035822
1956.5,0.594275918,0.365437091
1956.75,0.575710558,0.369349586
1957.0,0.587651373,0.368428776
1957.25,0.574603394,0.355577251
1957.5,0.562438545,0.348351519
1957.75,0.533193996,0.333589317
1958.0,0.475149105,0.298096835
1958.25,0.488216614,0.299253804
1958.5,0.530540405,0.324719394
1958.75,0.588380588,0.356096815
1959.0,0.593631828,0.358869951
1959.25,0.612018174,0.367727408
1959.5,0.570725017,0.342242754
1959.75,0.573520089,0.334132814
1960.0,0.590303382,0.348803974
1960.25,0.565605875,0.332843389
1960.5,0.558439174,0.318186176
1960.75,0.543756772,0.311808192
1961.0,0.529023311,0.304174546
1961.25,0.567171855,0.314099242
1961.5,0.576910823,0.321788745
1961.75,0.591051213,0.327477196
1962.0,0.611135078,0.340623929
1962.25,0.601825471,0.33388481
1962.5,0.606998919,0.338253259
1962.75,0.625344098,0.343856065
1963.0,0.61828093,0.332825842
1963.25,0.621929179,0.338848651
1963.5,0.621879186,0.341087747
1963.75,0.617086623,0.340988665
1964.0,0.625639102,0.359367276
1964.25,0.615396701,0.350480953
1964.5,0.611030141,0.351707775
1964.75,0.60118828,0.343618357
1965.0,0.644863389,0.383069975
1965.25,0.640215599,0.384006063
1965.5,0.632543991,0.380092943
1965.75,0.637636705,0.385141485
1966.0,0.648543329,0.389646137
1966.25,0.647710337,0.396035262
1966.5,0.645008935,0.399202677
1966.75,0.661207271,0.401032006
1967.0,0.634223371,0.375594516
1967.25,0.619149315,0.370528726
1967.5,0.617492972,0.373984486
1967.75,0.638916501,0.394521174
1968.0,0.596607586,0.356270204
1968.25,0.603320523,0.355794651
1968.5,0.595342378,0.351620135
1968.75,0.594492359,0.355787674
1969.0,0.587433423,0.350269132
1969.25,0.569165182,0.339979346
1969.5,0.554360228,0.330447087
1969.75,0.509464499,0.320422648
1970.0,0.479351335,0.317399507
1970.25,0.515720417,0.317753329
1970.5,0.505334282,0.320721374
1970.75,0.474669395,0.304929427
1971.0,0.542273209,0.334941186
1971.25,0.555240213,0.350045019
1971.5,0.573410681,0.37599905
1971.75,0.600225957,0.389789327
1972.0,0.605630773,0.395296793
1972.25,0.609901251,0.397151458
1972.5,0.618553455,0.403517258
1972.75,0.624804964,0.414551661
1973.0,0.632876086,0.448076122
1973.25,0.607102203,0.451874625
1973.5,0.606805548,0.455744256
1973.75,0.592527886,0.457422502
1974.0,0.560244127,0.476739158
1974.25,0.528330558,0.473117683
1974.5,0.458857802,0.473309691
1974.75,0.463972769,0.44588104
1975.0,0.516453083,0.423210218
1975.25,0.565265082,0.435700794
1975.5,0.610841118,0.463465491
1975.75,0.632179558,0.48040205
1976.0,0.632999904,0.468963451
1976.25,0.614031695,0.472814409
1976.5,0.604066789,0.470144576
1976.75,0.587037756,0.461831655
1977.0,0.599346545,0.476007163
1977.25,0.634378824,0.479141264
1977.5,0.653633688,0.481403321
1977.75,0.629653001,0.476382699
1978.0,0.620358132,0.492867371
1978.25,0.648976934,0.497425669
1978.5,0.644716471,0.499062569
1978.75,0.644862723,0.50295553
1979.0,0.620833532,0.505689113
1979.25,0.613221196,0.511981334
1979.5,0.60015618,0.515611352
1979.75,0.577264547,0.506806436
1980.0,0.517300333,0.485484331
1980.25,0.461193127,0.455011824
1980.5,0.468800449,0.461294578
1980.75,0.502419028,0.455808453
1981.0,0.508675667,0.451428199
1981.25,0.497808077,0.426146418
1981.5,0.514463409,0.4181591
1981.75,0.497176794,0.41655231
1982.0,0.457978801,0.387282126
1982.25,0.49731848,0.391154977
1982.5,0.487254935,0.377006925
1982.75,0.474477744,0.360517944
1983.0,0.511286862,0.358610485
1983.25,0.54143401,0.381128833
1983.5,0.546037006,0.384634032
1983.75,0.564764343,0.384306562
1984.0,0.580754477,0.376163529
1984.25,0.575451146,0.371176984
1984.5,0.585149127,0.365503402
1984.75,0.590980962,0.360458243
1985.0,0.57515587,0.3196053
1985.25,0.577744858,0.318595387
1985.5,0.592299543,0.319237688
1985.75,0.56310113,0.322632429
1986.0,0.517587085,0.207261599
1986.25,0.478092919,0.186205155
1986.5,0.446734649,0.178621278
1986.75,0.414990559,0.184398673
1987.0,0.438223887,0.213633568
1987.25,0.485322904,0.26574108
1987.5,0.507168829,0.282328676
1987.75,0.507060773,0.293491245
1988.0,0.508304185,0.306918256
1988.25,0.504315766,0.317063926
1988.5,0.474547361,0.290338309
1988.75,0.483395137,0.29011889
1989.0,0.409481164,0.256872923
1989.25,0.393063347,0.232085493
1989.5,0.386814826,0.199993101
1989.75,0.330803797,0.183856383
1990.0,0.351336342,0.197446729
1990.25,0.381418766,0.220794586
1990.5,0.311080129,0.226240447
1990.75,0.348228365,0.240548938
1991.0,0.412547937,0.251758177
1991.25,0.403163288,0.255057598
1991.5,0.389921092,0.257493074
1991.75,0.389207099,0.26237982
1992.0,0.416470412,0.273748031
1992.25,0.408095329,0.285767428
1992.5,0.385725718,0.257157997
1992.75,0.399232956,0.258165765
1993.0,0.37710547,0.246417979
1993.25,0.393291055,0.253726362
1993.5,0.412062788,0.263953893
1993.75,0.418228767,0.259472295
1994.0,0.429918584,0.286606705
1994.25,0.428502123,0.283384496
1994.5,0.434285045,0.288410447
1994.75,0.437875695,0.288642396
1995.0,0.427900654,0.297414203
1995.25,0.447511873,0.313963323
1995.5,0.459841471,0.306190753
1995.75,0.455506703,0.299176181
1996.0,0.46338296,0.301075254
1996.25,0.442158965,0.281208675
1996.5,0.427610666,0.261774132
1996.75,0.428367531,0.259771947
1997.0,0.439995232,0.260265162
1997.25,0.442689355,0.26538545
1997.5,0.449919162,0.271304977
1997.75,0.433893757,0.26683756
1998.0,0.350569233,0.177942947
1998.25,0.345572969,0.172057114
1998.5,0.349486216,0.16713174
1998.75,0.338363069,0.156237345
1999.0,0.405804248,0.20585716
1999.25,0.405571646,0.224972846
1999.5,0.375862468,0.21549481
1999.75,0.352228491,0.215297752
2000.0,0.291267169,0.164752628
2000.25,0.259537224,0.141556361
2000.5,0.255059866,0.132200866
2000.75,0.225686729,0.11083062
2001.0,0.277433956,0.173722145
2001.25,0.334001361,0.211370788
2001.5,0.325790065,0.167487235
2001.75,0.355017208,0.145189393
2002.0,0.415308164,0.183537286
2002.25,0.418412342,0.229181781
2002.5,0.431226711,0.275170927
2002.75,0.467771145,0.320956809
2003.0,0.448109846,0.310664408
2003.25,0.474182796,0.312905712
2003.5,0.466474678,0.311878798
2003.75,0.4464335,0.303726865
2004.0,0.462472275,0.335317275
2004.25,0.439703703,0.328708086
2004.5,0.453428264,0.340029779
2004.75,0.341086624,0.261393144
2005.0,0.460616593,0.407320101
2005.25,0.45832548,0.408602044
2005.5,0.462214454,0.418984783
2005.75,0.447892215,0.406867515
2006.0,0.409000582,0.37243629
2006.25,0.382736651,0.364935466
2006.5,0.381287452,0.358208853
2006.75,0.343417784,0.33350887
2007.0,0.261106337,0.289818877
2007.25,0.271999329,0.298774054
2007.5,0.244759358,0.277400547
2007.75,0.230369421,0.290269563
2008.0,0.171865328,0.229503527
2008.25,0.197231065,0.266667473
2008.5,0.255156454,0.270787663
2008.75,0.090860847,-0.055538288
2009.0,0.351085743,0.302768665
2009.25,0.429683516,0.398595977
2009.5,0.532736357,0.491087448
2009.75,0.556789024,0.517550337
2010.0,0.571593664,0.524209755
2010.25,0.555325519,0.508102275
2010.5,0.565709178,0.499353494
2010.75,0.541914688,0.473351209
2011.0,0.460013586,0.40941976
2011.25,0.494877665,0.423353693
2011.5,0.495858473,0.418712963
2011.75,0.506741601,0.416646373
2012.0,0.484263278,0.454716081
2012.25,0.460674439,0.421176499
2012.5,0.448289142,0.421971518
2012.75,0.321106684,0.319425691
2013.0,0.463364749,0.421018733
2013.25,0.313630964,0.297819902
2013.5,0.41789364,0.386732854
2013.75,0.357733164,0.34431879
2014.0,0.326969613,0.329371394
2014.25,0.361633072,0.336963563
2014.5,0.383438021,0.350746555
2014.75,0.364591026,0.327188101
2015.0,0.326637382,0.284440851
2015.25,0.331326606,0.298708207
2015.5,0.309483851,0.270997434
2015.75,0.228055334,0.206255581
2016.0,0.293243406,0.251021334
2016.25,0.274592811,0.271439079
2016.5,0.27349771,0.259412955
2016.75,0.294652424,0.283047863

